Train Till You Drop: Towards Stable and Robust Source-free Unsupervised 3D Domain Adaptation

We tackle the challenging problem of source-free unsupervised domain adaptation (SFUDA) for 3D semantic segmentation. It amounts to performing domain adaptation on an unlabeled target domain without any access to source data; the available information is a model trained to achieve good performance on the source domain. A common issue with existing SFUDA approaches is that performance degrades after some training time, which is a by product of an under-constrained and ill-posed problem. We discuss two strategies to alleviate this issue. First, we propose a sensible way to regularize the learning problem. Second, we introduce a novel criterion based on agreement with a reference model. It is used (1) to stop the training when appropriate and (2) as validator to select hyperparameters without any knowledge on the target domain. Our contributions are easy to implement and readily amenable for all SFUDA methods, ensuring stable improvements over all baselines. We validate our findings on various 3D lidar settings, achieving state-of-the-art performance. The project repository (with code) is: github.com/valeoai/TTYD.

==> figures/ablation_hinge/criterion/0_00.dat <==
0 68.66039633750916
1 75.05913376808167
2 79.81117963790894
3 80.72579922676086
4 80.93817234039307
5 80.05365133285522
6 79.04019355773926
7 78.12471389770508
8 77.2448718547821
9 76.42520666122437
10 75.55812001228333
11 74.71845149993896
12 74.10240173339844
13 73.43881726264954
14 72.76912331581116
15 71.94363474845886
16 71.35602235794067
17 70.57949304580688
18 69.68230605125427
19 69.29916143417358

==> figures/ablation_hinge/criterion/0_02.dat <==
0 68.66040229797363
1 74.97188448905945
2 79.60411310195923
3 81.17297887802124
4 81.23307228088379

==> figures/ablation_hinge/criterion/0_02_2nd.dat <==
4 81.23307228088379
5 80.79942464828491
6 80.26816248893738
7 79.73373532295227
8 79.20958399772644
9 78.7939727306366
10 78.35557460784912
11 78.05311679840088
12 77.80930399894714
13 77.57555842399597
14 77.35947966575623
15 77.13891267776489
16 76.92857384681702
17 76.83101892471313
18 76.61856412887573
19 76.4756977558136

==> figures/ablation_hinge/criterion/0_04.dat <==
0 68.66040229797363
1 74.47925806045532
2 77.29261517524719
3 78.66178750991821
4 79.51553463935852
5 80.05200624465942
6 80.34259080886841
7 80.63839673995972
8 80.67911267280579
9 80.72071671485901
10 80.83549737930298
11 80.84324598312378
12 80.92887997627258
13 80.89923858642578
14 80.88513016700745
15 80.86790442466736
16 80.86729645729065
17 80.82417249679565
18 80.83809018135071
19 80.82739114761353

==> figures/ablation_hinge/criterion/0_06.dat <==
0 68.66040229797363
1 71.94561958312988
2 73.39218258857727
3 74.1951584815979
4 75.08159279823303
5 75.62288045883179
6 75.98537802696228
7 76.60621404647827
8 76.78293585777283
9 77.30810642242432
10 77.49060988426208
11 77.87414789199829
12 78.14044952392578
13 78.44797968864441
14 78.59311699867249
15 78.62712144851685
16 78.87314558029175
17 78.9538562297821
18 79.02578115463257
19 79.12225723266602

==> figures/ablation_hinge/criterion/0_08.dat <==
0 68.66040825843811
1 69.43263411521912
2 70.30415534973145
3 70.692378282547
4 71.24476432800293
5 71.73420190811157
6 72.13353514671326
7 72.43338227272034
8 72.46846556663513
9 72.80793190002441
10 72.94595837593079
11 73.25952053070068
12 73.3673632144928
13 73.81595373153687
14 73.70684742927551
15 73.97165894508362
16 74.29094314575195
17 74.46460723876953
18 74.33679103851318
19 74.27288293838501

==> figures/ablation_hinge/miou/0_00.dat <==
0 34.40932035446167
1 38.94598186016083
2 42.52760410308838
3 43.81818175315857
4 43.92369091510772
5 43.55653822422027
6 42.84271895885467
7 42.27550327777862
8 41.60629212856293
9 40.8360868692398
10 39.93090689182281
11 39.02420699596405
12 38.48253190517425
13 37.82916069030761
14 37.11805343627929
15 36.19506657123565
16 35.61662435531616
17 34.80415046215057
18 33.86604487895965
19 33.56927037239074
20 33.17338824272156

==> figures/ablation_hinge/miou/0_02.dat <==
0 34.40932035446167
1 38.94598186016083
2 42.4412190914154
3 43.87383460998535
4 44.44973766803741

==> figures/ablation_hinge/miou/0_02_2nd.dat <==
4 44.44973766803741
5 44.6181982755661
6 44.54650282859802
7 44.51648890972137
8 44.3576455116272
9 44.043275713920586
10 43.76656413078308
11 43.35483014583587
12 43.15338134765625
13 42.95455813407898
14 42.61317253112793
15 42.37464368343353
16 42.09001958370209
17 41.8202131986618
18 41.53857827186584
19 41.37549102306366
20 41.22543036937713

==> figures/ablation_hinge/miou/0_04.dat <==
0 34.40932035446167
1 38.57431411743164
2 40.77678918838501
3 42.01317727565765
4 42.79304444789886
5 43.29011738300323
6 43.6162531375885
7 43.92828643321991
8 44.02054846286773
9 44.11894679069519
10 44.1805750131607
11 44.21740472316742
12 44.26509737968445
13 44.28605437278747
14 44.31746900081634
15 44.26927268505096
16 44.2272275686264
17 44.21771168708801
18 44.219356775283806
19 44.19187903404236
20 44.17882561683655

==> figures/ablation_hinge/miou/0_06.dat <==
0 34.40932035446167
1 36.82184517383575
2 37.82779276371002
3 38.359910249710076
4 38.90653252601623
5 39.2617255449295
6 39.48895633220672
7 39.91350829601288
8 40.04760682582855
9 40.39936661720276
10 40.52645564079284
11 40.81042408943176
12 40.99136888980865
13 41.2104845046997
14 41.29885733127594
15 41.31224155426025
16 41.47435128688812
17 41.52238965034485
18 41.58075451850891
19 41.67822599411011
20 41.74277484416961
21 41.77186787128448
22 41.94318354129791
23 41.95020198822021
24 42.04972088336944
25 42.06300675868988
26 42.05884039402008
27 42.08389818668365
28 42.07930266857147
29 42.09274053573608
30 42.164361476898186
31 42.26417541503906
32 42.232444882392876
33 42.26861298084259
34 42.22883880138397
35 42.23293364048004
36 42.34272837638855
37 42.42145419120788
38 42.42907762527466
39 42.3877090215683

==> figures/ablation_hinge/miou/0_08.dat <==
0 34.40932035446167
1 35.00179946422577
2 35.57265400886535
3 35.79347729682922
4 36.14265024662018
5 36.45647168159485
6 36.71289682388305
7 36.89558506011963
8 36.91654503345489
9 37.112346291542046
10 37.182876467704766
11 37.36563920974731
12 37.43981420993805
13 37.70911991596222
14 37.6395046710968
15 37.77086436748504
16 37.964779138565056
17 38.06837797164917
18 37.98881471157074
19 37.95660138130188
20 37.96479701995849
21 37.92397379875183
22 38.17141056060791
23 38.17879557609558
24 38.31388354301452
25 38.51805627346039
26 38.54601681232452
27 38.65958452224731
28 38.65039348602295
29 38.65788877010345
30 38.77323865890503
31 38.79070580005646
32 38.91454041004181
33 38.925430178642266
34 38.93282413482666
35 38.83243501186371
36 38.85951936244964
37 38.86681199073791
38 38.87564241886139
39 38.88463079929352
40 38.89293968677521
41 38.90028595924377
42 39.077889919281
43 39.18183743953705
44 39.33104574680328
45 39.22384679317474
46 39.23689424991607
47 39.23964500427246
48 39.24697935581207
49 39.25335705280304
50 39.26178514957428
51 39.2709732055664
52 39.2793595790863
53 39.28818106651306
54 39.29537832736969
55 39.38827514648437
56 39.31033015251159
57 39.2694890499115
58 39.27593231201172
59 39.28393125534057

==> figures/ablation_lr/criterion/lr_10_1.dat <==
0 41.749468445777886
1 12.02513873577117
2 23.5707551240921
3 17.23966598510742
4 15.219742059707638
5 15.219742059707638
6 15.219742059707638
7 15.219742059707638
8 15.219742059707638
9 15.219742059707638
10 15.219742059707638
11 15.219742059707638
12 15.219742059707638
13 15.219742059707638
14 15.219742059707638
15 15.219742059707638
16 15.219742059707638
17 15.219742059707638
18 15.219742059707638
19 15.219742059707638

==> figures/ablation_lr/criterion/lr_10_2.dat <==
0 68.65982413291931
1 57.24842548370361
2 43.40523481369018
3 43.56939494609833
4 39.82883095741272
5 43.76145303249359
6 45.43896615505218
7 41.56023263931274
8 41.55988693237304
9 43.845081329345696
10 42.28494763374328
11 37.55518496036529
12 40.69545567035675
13 41.45356118679046
14 33.769291639327996
15 29.727783799171448
16 17.32283681631088
17 32.6066106557846
18 32.39095211029053
19 17.42552071809768

==> figures/ablation_lr/criterion/lr_10_3.dat <==
0 68.66031885147095
1 72.59929180145264
2 69.48817372322083
3 66.81602001190186
4 63.98932337760925
5 66.7845070362091
6 63.494884967803955
7 67.26569533348083
8 66.57175421714783
9 64.92764949798584
10 65.29197096824646
11 66.84507727622986
12 62.59205937385559
13 63.0714476108551
14 62.88779973983765
15 63.126349449157715
16 62.95640468597412
17 65.59259295463562
18 61.37465834617615
19 64.23420906066895

==> figures/ablation_lr/criterion/lr_10_4.dat <==
0 68.66033673286438
1 78.9732813835144
2 77.27334499359131
3 75.70874691009521
4 74.94543790817261
5 73.82400035858154
6 74.13150668144226
7 74.02510046958923
8 70.51491141319275
9 70.64147591590881
10 70.07911801338196
11 70.60642838478088
12 71.002858877182
13 69.16071772575378
14 70.33724784851074
15 69.29067373275757
16 67.1669602394104
17 67.95634627342224
18 66.12908840179443
19 67.61266589164734

==> figures/ablation_lr/criterion/lr_10_5.dat <==
0 68.66040229797363
1 74.97188448905945
2 79.60411310195923
3 81.17297887802124
4 81.23307228088379


==> figures/ablation_lr/criterion/lr_10_5_2nd.dat <==
4 81.23307228088379
5 80.79942464828491
6 80.26816248893738
7 79.73373532295227
8 79.20958399772644
9 78.7939727306366
10 78.35557460784912
11 78.05311679840088
12 77.80930399894714
13 77.57555842399597
14 77.35947966575623
15 77.13891267776489
16 76.92857384681702
17 76.83101892471313
18 76.61856412887573
19 76.4756977558136

==> figures/ablation_lr/criterion/lr_10_6.dat <==
0 68.66040825843811
1 69.3583607673645
2 70.03327012062073
3 70.70521712303162
4 71.36363983154297
5 72.03012108802795
6 72.67311215400696
7 73.31428527832031
8 73.93739223480225
9 74.53360557556152
10 75.13092756271362
11 75.7161021232605
12 76.28540396690369
13 76.80176496505737
14 77.30239033699036
15 77.79236435890198
16 78.2539963722229
17 78.6790132522583
18 79.07339930534363
19 79.42978143692017
20 79.7320008277893
21 80.0064206123352

==> figures/ablation_lr/criterion/lr_10_7.dat <==
0 68.66040825843811
1 68.73241066932678
2 68.80204677581787
3 68.8722312450409
4 68.9435362815857
5 69.01576519012451
6 69.0869927406311
7 69.15789842605591
8 69.2298173904419
9 69.2990779876709
10 69.36991810798645
11 69.44154500961304
12 69.51276063919067
13 69.58441734313965
14 69.65566873550415
15 69.7247564792633
16 69.79451179504395
17 69.86479759216309
18 69.93488669395447
19 70.00284790992737
20 70.07299661636353
21 70.14278173446655

==> figures/ablation_lr/miou/lr_10_1.dat <==
0 34.40932035446167
1 1.9975744187831799
2 3.15205641090869
3 3.4315615892410203
4 2.62989960610866

==> figures/ablation_lr/miou/lr_10_2.dat <==
0 34.40932035446167
1 21.26687467098236
2 12.904936075210571
3 9.98021885752677
4 8.18870440125465
5 8.37947502732276
6 8.83706361055374
7 8.640936762094489
8 8.01198184490203
9 8.29963535070419
10 6.966445595026011
11 8.10157135128974
12 8.12938138842582
13 7.301864773035049
14 7.00038075447082
15 7.4672944843769
16 7.58628770709037
17 7.553109526634209
18 7.0731498301029205
19 7.121492922306059
20 9.058923274278639

==> figures/ablation_lr/miou/lr_10_3.dat <==
0 34.40932035446167
1 36.49604618549347
2 33.23785066604614
3 30.593273043632507
4 24.58992153406143
5 29.510310292243958
6 27.0108163356781
7 31.306275725364678
8 28.870967030525208
9 27.48385071754455
10 27.41641402244568
11 27.73678302764892
12 25.06137788295746
13 26.15247368812561
14 25.874465703964226
15 25.80710053443908
16 25.54428577423095
17 26.639828085899346
18 22.22046107053756
19 25.70337951183319
20 24.92572516202926

==> figures/ablation_lr/miou/lr_10_4.dat <==
0 34.40932035446167
1 44.23372745513916
2 42.89224445819855
3 39.95229005813598
4 38.92799913883209
5 37.39175498485565
6 37.887105345726006
7 37.90534436702728
8 33.70154201984405
9 34.37720239162445
10 33.70988070964813
11 34.381338953971856
12 34.82135832309723
13 32.82592892646789
14 34.32627618312835
15 33.39757621288299
16 31.47546350955963
17 32.542386651039116
18 30.77616095542907
19 32.13165700435638
20 32.083073258399956

==> figures/ablation_lr/miou/lr_10_5.dat <==
0 34.40932035446167
1 38.86342346668243
2 42.35115945339203
3 43.83971393108368
4 44.435402750968926

==> figures/ablation_lr/miou/lr_10_5_2nd.dat <==
4 44.435402750968926
5 44.64772641658783
6 44.62915956974029
7 44.50403451919555
8 44.23524141311645
9 44.05316114425659
10 43.71009171009063
11 43.437671661376946
12 43.162795901298516
13 42.87042617797851
14 42.60254502296448
15 42.3251748085022
16 42.01104044914245
17 41.91504120826721
18 41.56356453895569
19 41.40309691429138
20 40.91218113899231

==> figures/ablation_lr/miou/lr_10_6.dat <==
0 34.40932035446167
1 34.91973578929901
2 35.39640307426452
3 35.87660789489746
4 36.36613190174103
5 36.83909773826599
6 37.28236556053161
7 37.72554397583008
8 38.1547749042511
9 38.56946229934692
10 38.98032307624817
11 39.38548266887665
12 39.80202376842499
13 40.22079408168793
14 40.6190812587738
15 40.98467528820038
16 41.33840799331665
17 41.6465550661087
18 41.925501823425286
19 42.20232367515564
20 42.44199693202972
21 42.6513135433197
22 42.85017848014831
23 43.02748739719391
24 43.18477511405945
25 43.33639442920685
26 43.46285164356231
27 43.57127249240875
28 43.668854236602776
29 43.75779032707214
30 43.83032321929931
31 43.8970148563385
32 43.96229684352875
33 44.032377004623406
34 44.094720482826226
35 44.149312376976006
36 44.19812262058258
37 44.233065843582146
38 44.25900280475616
39 44.2842423915863
40 44.29782032966614
41 44.32630538940429
42 44.35451030731201
43 44.37515437602997
44 44.38091516494751
45 44.39488053321838
46 44.39834356307983
47 44.39649283885956
48 44.40900683403015
49 44.416511058807366
50 44.41785216331482
51 44.42693889141083
52 44.41366195678711
53 44.41000521183014
54 44.39835846424103
55 44.39423978328705
56 44.39185857772827
57 44.38584148883819
58 44.3824291229248
59 44.36948597431183
60 44.356769323349
61 44.3485677242279
62 44.32451426982879
63 44.31255459785461
64 44.29338276386261
65 44.2712664604187
66 44.24428641796112
67 44.22314465045929
68 44.20689046382904
69 44.18988823890686
70 44.16229724884033
71 44.12766695022583
72 44.09498870372772
73 44.06048357486725
74 44.0275639295578
75 44.00079548358917
76 43.98142397403717
77 43.95238757133484
78 43.9130574464798
79 43.88590157032013
80 43.86900961399078
81 43.84570717811584
82 43.80932152271271
83 43.771693110465996
84 43.74226331710815
85 43.694669008255
86 43.65793466567993
87 43.64489912986755
88 43.61912608146667
89 43.59163641929626
90 43.55162680149078
91 43.52051615715027
92 43.48118603229522
93 43.43620836734772
94 43.40046048164367
95 43.35308969020843
96 43.32915246486664
97 43.29842031002044
98 43.26387941837311
99 43.23915243148803

==> figures/ablation_lr/miou/lr_10_7.dat <==
0 34.40932035446167
1 34.46415662765503
2 34.51405763626098
3 34.56369042396545
4 34.61567759513855
5 34.67276990413666
6 34.7240000963211
7 34.776806831359856
8 34.82792377471924
9 34.87947583198547
10 34.92913544178009
11 34.97770428657532
12 35.02921164035797
13 35.07950901985168
14 35.12981534004211
15 35.17808616161346
16 35.22584140300751
17 35.27463972568512
18 35.32296419143677
19 35.37203967571258
20 35.42210459709167
21 35.470712184906
22 35.519111156463616
23 35.57176887989044
24 35.61809062957763
25 35.66540479660034
26 35.71684062480926
27 35.76638698577881
28 35.81662476062774
29 35.86350381374359
30 35.91494560241699
31 35.96806228160858
32 36.02176904678345
33 36.07242703437805
34 36.12104952335357
35 36.17461919784546
36 36.22398972511291
37 36.27464771270752
38 36.32536828517914
39 36.37174069881439
40 36.42072081565857
41 36.4675909280777
42 36.51455044746399
43 36.55914962291717
44 36.60765886306762
45 36.65343821048736
46 36.70288920402527
47 36.75331473350525
48 36.80128753185272
49 36.84601485729217
50 36.89091503620147
51 36.9357705116272
52 36.97806000709533
53 37.02419996261596
54 37.06965744495392
55 37.11532652378082
56 37.16231882572174
57 37.20941245555877
58 37.25193440914154
59 37.30139136314392
60 37.34686970710754
61 37.39534616470337
62 37.43972480297088
63 37.484127283096306
64 37.52977252006531
65 37.57194876670837
66 37.61613368988037
67 37.65770196914673
68 37.70292103290558
69 37.74750530719757
70 37.79162466526031
71 37.834620475769036
72 37.879329919815056
73 37.92020678520202
74 37.96249330043793
75 38.00751864910126
76 38.05218338966369
77 38.09228539466858
78 38.13465237617492
79 38.17615211009979
80 38.22074234485626
81 38.26149106025696
82 38.30394744873047
83 38.34517896175384
84 38.38995397090912
85 38.43294680118561
86 38.47475349903106
87 38.51749300956726
88 38.56253027915954
89 38.60294222831726
90 38.64611685276031
91 38.689282536506646
92 38.729172945022576
93 38.76698911190033
94 38.81177902221679
95 38.85258138179779
96 38.893240690231316
97 38.93294632434845
98 38.97126317024231
99 39.01191055774688
100 39.0521228313446
101 39.09087479114532
102 39.13270533084869
103 39.17247951030731
104 39.21509981155395
105 39.25837278366089
106 39.3000990152359
107 39.33834731578827
108 39.37946557998657
109 39.41948115825653
110 39.46017920970917
111 39.50197100639343
112 39.54284787178039
113 39.58418071269989
114 39.6234929561615
115 39.66182172298431
116 39.70251083374023
117 39.74202275276184
118 39.78384137153625
119 39.82674181461334
120 39.86905813217163
121 39.91237878799438
122 39.95798528194427
123 40.00351727008819
124 40.043583512306206
125 40.0859922170639
126 40.12837409973144
127 40.17195701599121
128 40.21416008472442
129 40.25683104991913
130 40.29669761657715
131 40.33320248126983
132 40.37304818630218
133 40.41634500026703
134 40.4546320438385
135 40.495413541793816
136 40.536007285118096
137 40.574347972869866
138 40.61348140239715
139 40.65097868442535
140 40.68632423877716
141 40.72169363498688
142 40.75877964496612
143 40.79374372959137
144 40.830355882644646
145 40.86550772190094
146 40.90164005756378
147 40.93833267688751
148 40.97460508346557
149 41.013050079345696
150 41.04886054992676
151 41.08387231826782
152 41.11899435520172
153 41.15091860294342
154 41.18557274341583
155 41.21778607368469
156 41.253435611724846
157 41.28507673740387
158 41.32017791271209
159 41.3518339395523
160 41.38438403606415
161 41.41692221164703
162 41.44951403141022
163 41.48167669773102
164 41.51195287704468
165 41.5406584739685
166 41.57014787197113
167 41.59584641456604
168 41.627237200737
169 41.65577590465545
170 41.68282449245453
171 41.71067476272583
172 41.7374849319458
173 41.76859557628631
174 41.79621040821075
175 41.82384610176086
176 41.85189306735992
177 41.87798798084259
178 41.90570712089538
179 41.93077385425567
180 41.95384383201599
181 41.98138415813446
182 42.00786352157593
183 42.03724265098572
184 42.06265211105346
185 42.09261238574981
186 42.1223521232605
187 42.1478271484375
188 42.17195212841034
189 42.198610305786126
190 42.22457110881805
191 42.25130975246429
192 42.2779232263565
193 42.29994416236877
194 42.32572317123413
195 42.34986007213592
196 42.37636923789978
197 42.40072965621948
198 42.42229759693146
199 42.44276285171509

==> figures/ckpt_selection/ns2pd/criterion.dat <==
0 91.03497862815856
1 92.29360818862916

==> figures/ckpt_selection/ns2pd/criterion_2nd.dat <==
1 92.29360818862916
2 91.54614806175232
3 90.57563543319702
4 89.85273241996765
5 89.2145574092865
6 88.76546621322632
7 88.44581842422485
8 88.02976608276367
9 87.64289617538452
10 87.47610449790955
11 87.25863695144653
12 87.04556226730347
13 86.90579533576965
14 86.91034317016602
15 86.85197830200195
16 86.73137426376343
17 86.51458024978638
18 86.34610176086426
19 86.28823757171631

==> figures/ckpt_selection/ns2pd/miou.dat <==
0 60.375040769577026
1 63.3091926574707

==> figures/ckpt_selection/ns2pd/miou_2nd.dat <==
1 63.3091926574707
2 64.54752683639526
3 64.85281586647034
4 64.7718071937561
5 64.47336673736572
6 64.11815285682678
7 63.8050377368927
8 63.35461139678955
9 62.95322775840759
10 62.67063617706299
11 62.37336993217468
12 62.08757758140564
13 61.83692216873169
14 61.734139919281006
15 61.64389252662659
16 61.4920437335968
17 61.21746897697449
18 60.97657084465027
19 60.891515016555786

==> figures/ckpt_selection/ns2poss/criterion.dat <==
0 79.83560562133789
1 87.837815284729
2 88.54910731315613

==> figures/ckpt_selection/ns2poss/criterion_2nd.dat <==
2 88.54910731315613
3 88.2199764251709
4 85.92872023582458
5 80.86598515510559
6 76.13440752029419
7 68.60236525535583
8 61.993408203125
9 54.4405460357666
10 48.81662726402282
11 46.85080051422119
12 46.107217669487
13 45.67170739173889
14 45.42156457901001
15 45.30594944953918
16 45.16229331493377
17 45.07870972156524
18 44.97169256210327
19 44.93662714958191

==> figures/ckpt_selection/ns2poss/miou.dat <==
0 60.43723821640015
1 61.435627937316895
2 61.07349395751953

==> figures/ckpt_selection/ns2poss/miou_2nd.dat <==
2 61.07349395751953
3 60.237592458724976
4 57.95532464981079
5 54.69474196434021
6 51.63273811340332
7 46.39346003532409
8 41.71079695224762
9 35.78219711780548
10 30.581265687942498
11 28.36694717407226
12 27.239689230918877
13 26.46864652633667
14 25.94653069972992
15 25.698652863502502
16 25.334280729293816
17 25.155264139175408
18 24.92332756519317
19 24.84787106513977

==> figures/ckpt_selection/ns2sk/criterion.dat <==
0 68.66040825843811
1 75.05916953086853
2 79.6654760837555
3 81.15937113761902
4 81.17736577987671

==> figures/ckpt_selection/ns2sk/criterion_2nd.dat <==
4 81.17736577987671
5 80.78251481056213
6 80.24587631225586
7 79.73374724388123
8 79.20873165130615
9 78.736412525177
10 78.3328652381897
11 77.95075178146362
12 77.73492932319641
13 77.55012512207031
14 77.28917598724365
15 77.09904313087463
16 76.88817381858826
17 76.69437527656555
18 76.51176452636719
19 76.40252709388733

==> figures/ckpt_selection/ns2sk/miou.dat <==
0 34.40932035446167
1 38.86342346668243
2 42.35115945339203
3 43.83971393108368
4 44.435402750968926

==> figures/ckpt_selection/ns2sk/miou_2nd.dat <==
4 44.435402750968926
5 44.64772641658783
6 44.62915956974029
7 44.50403451919555
8 44.23524141311645
9 44.05316114425659
10 43.71009171009063
11 43.437671661376946
12 43.162795901298516
13 42.87042617797851
14 42.60254502296448
15 42.3251748085022
16 42.01104044914245
17 41.91504120826721
18 41.56356453895569
19 41.40309691429138
20 40.91218113899231

==> figures/ckpt_selection/ns2wy/criterion.dat <==
0 81.72204494476318
1 85.29006838798523
2 86.4492118358612
3 86.78926825523376


==> figures/ckpt_selection/ns2wy/criterion_2nd.dat <==
3 86.78926825523376
4 86.72150373458862
5 86.4279568195343
6 86.03846430778503
7 85.7234537601471
8 85.34298539161682
9 85.16424298286438
10 84.9206805229187
11 84.59566235542297
12 84.41671133041382
13 84.19873714447021
14 84.01787281036377
15 83.9586079120636
16 83.87064933776855
17 83.77932906150818
18 83.68948101997375
19 83.4582507610321

==> figures/ckpt_selection/ns2wy/miou.dat <==
0 46.07943594455719
1 49.75695312023163
2 51.027435064315796
3 51.38615965843201

==> figures/ckpt_selection/ns2wy/miou_2nd.dat <==
3 51.38615965843201
4 51.35267972946167
5 51.13043785095215
6 50.78924894332886
7 50.52732229232788
8 50.154125690460205
9 49.99067187309265
10 49.72293078899383
11 49.33534264564514
12 49.11289513111114
13 48.84359538555145
14 48.61156940460205
15 48.51593375205993
16 48.40385913848877
17 48.25176000595093
18 48.12944233417511
19 47.77951538562774
20 47.730767726898186

==> figures/ckpt_selection/syn2poss/criterion.dat <==
0 51.99708342552185
1 56.940293312072754
2 58.96105766296387
3 59.404247999191284

==> figures/ckpt_selection/syn2poss/criterion_2nd.dat <==
3 59.404247999191284
4 59.09254550933838
5 58.31626057624817
6 57.510459423065186
7 56.56954646110535
8 55.25326728820801
9 54.0616512298584
10 53.14076542854309
11 52.701932191848755
12 52.23044753074646
13 51.83449983596802
14 51.51311159133911
15 51.42725110054016
16 51.1147677898407
17 50.91617703437805
18 50.70633888244629
19 50.65802335739136

==> figures/ckpt_selection/syn2poss/miou.dat <==
0 25.603076815605156
1 32.27891027927398
2 34.9351555109024
3 35.91034710407257

==> figures/ckpt_selection/syn2poss/miou_2nd.dat <==
3 35.91034710407257
4 35.95562577247619
5 35.53330898284912
6 34.77919697761535
7 33.80160331726074
8 32.81339406967163
9 32.08638429641723
10 31.54395818710327
11 31.269097328186028
12 30.979111790657036
13 30.73248863220215
14 30.525150895118706
15 30.43964505195617
16 30.22049367427826
17 30.054721236228936
18 29.89385724067688
19 29.83805239200592

==> figures/ckpt_selection/syn2sk/criterion.dat <==
0 52.255088090896606
1 58.71502161026001
2 62.293678522109985
3 64.38589692115784
4 65.5171275138855
5 66.03591442108154
6 66.28075242042542
7 66.32076501846313
8 66.39524102210999
9 66.64426326751709
10 66.72413945198059


==> figures/ckpt_selection/syn2sk/criterion_2nd.dat <==
10 66.72413945198059
11 66.67107939720154
12 66.67019128799438
13 66.59029126167297
14 66.57556891441345
15 66.48850440979004
16 66.47147536277771
17 66.43690466880798
18 66.41335487365723
19 66.34337902069092

==> figures/ckpt_selection/syn2sk/miou.dat <==
0 22.294314205646508
1 24.64701980352401
2 25.9933739900589
3 26.875263452529907
4 27.4073839187622
5 27.75782942771911
6 27.94317603111267
7 28.045329451560967
8 28.12983989715576
9 28.19652259349823
10 28.237324953079217

==> figures/ckpt_selection/syn2sk/miou_2nd.dat <==
10 28.237324953079217
11 28.17999124526977
12 28.17389667034149
13 28.094342350959778
14 28.05919051170349
15 27.98389494419098
16 27.95795500278473
17 27.883899211883538
18 27.82380580902099
19 27.75146067142486

==> figures/main_figure_data/ns2pd/ctd.dat <==
0 63.3
1 63.3
2 63.3
3 63.3
4 63.3
5 63.3
6 63.3
7 63.3
8 63.3
9 63.3
10 63.3
11 63.3
12 63.3
13 63.3
14 63.3
15 63.3
16 63.3
17 63.3
18 63.3
19 63.3
20 63.3

==> figures/main_figure_data/ns2pd/dtst.dat <==
0 60.35633087158203
1 62.23600506782532
2 61.93597912788391
3 62.844669818878174
4 62.33348846435547
5 63.17874789237976
6 62.67057657241821
7 63.09326887130737
8 62.89560794830322
9 62.652260065078735
10 62.79061436653137
11 62.33454942703247
12 62.68952488899231
13 62.69553899765015
14 62.4239444732666
15 62.56902813911438
16 62.490314245224
17 62.57768273353577
18 62.46670484542847
19 62.41961121559143
20 62.461596727371216

==> figures/main_figure_data/ns2pd/shot.dat <==
0 60.35633087158203
1 62.93313503265381
2 60.98700761795044
3 58.53715538978577
4 56.50069713592529
5 53.403645753860474
6 51.78687572479248
7 50.48408508300781
8 49.52036440372467
9 48.33005666732788
10 47.92176783084869
11 47.29578197002411
12 46.87259793281555
13 47.05556631088257
14 46.74684107303619
15 47.09081649780273
16 47.16133773326874
17 47.27299213409424
18 46.45497798919678
19 44.88929510116577
20 43.66641342639923

==> figures/main_figure_data/ns2pd/tent.dat <==
0 60.41179895401001
1 63.12713623046875
2 64.37743306159973
3 64.8844301700592
4 64.92709517478943
5 64.70358967781067
6 64.40316438674927
7 63.98971080780029
8 63.609379529953
9 63.17704916000366
10 62.710559368133545
11 62.2603178024292
12 61.848604679107666
13 61.44229173660278
14 61.05363368988037
15 60.70680022239685
16 60.35511493682861
17 59.998929500579834
18 59.7545325756073
19 59.36727523803711
20 59.105128049850464

==> figures/main_figure_data/ns2pd/ur.dat <==
0 60.35633087158203
1 60.27650833129883
2 60.34485101699829
3 60.07586717605591
4 59.927064180374146
5 59.26852822303772
6 59.03728008270264
7 58.84308218955994
8 58.56429934501648
9 58.48284959793091
10 58.24544429779053
11 58.16285014152527
12 57.771629095077515
13 57.74279236793518
14 57.64904022216797
15 57.445067167282104
16 57.27325081825256
17 57.056719064712524
18 57.13425278663635
19 56.94679617881775
20 56.87699913978577

==> figures/main_figure_data/ns2poss/ctd.dat <==
0 61.199999999999996
1 61.199999999999996
2 61.199999999999996
3 61.199999999999996
4 61.199999999999996
5 61.199999999999996
6 61.199999999999996
7 61.199999999999996
8 61.199999999999996
9 61.199999999999996
10 61.199999999999996
11 61.199999999999996
12 61.199999999999996
13 61.199999999999996
14 61.199999999999996
15 61.199999999999996
16 61.199999999999996
17 61.199999999999996
18 61.199999999999996
19 61.199999999999996
20 61.199999999999996

==> figures/main_figure_data/ns2poss/dtst.dat <==
0 60.424089431762695
1 62.23450303077698
2 62.1617317199707
3 62.74719834327698
4 62.38148212432861
5 63.1622314453125
6 62.87564039230347
7 62.76769042015076
8 63.090234994888306
9 63.10052275657654
10 63.413357734680176
11 62.745022773742676
12 63.00417184829712
13 62.5282883644104
14 63.00762891769409
15 63.059914112091064
16 63.119131326675415
17 63.27311396598816
18 63.00513744354248
19 63.20443153381348
20 63.10384273529053

==> figures/main_figure_data/ns2poss/shot.dat <==
0 60.35633087158203
1 62.93313503265381
2 60.98700761795044
3 58.53715538978577
4 56.50069713592529
5 53.403645753860474
6 51.78687572479248
7 50.48408508300781
8 49.52036440372467
9 48.33005666732788
10 47.92176783084869
11 47.29578197002411
12 46.87259793281555
13 47.05556631088257
14 46.74684107303619
15 47.09081649780273
16 47.16133773326874
17 47.27299213409424
18 46.45497798919678
19 44.88929510116577
20 43.66641342639923

==> figures/main_figure_data/ns2poss/tent.dat <==
0 54.660481214523315
1 55.92462420463562
2 55.45671582221985
3 54.234933853149414
4 52.448058128356934
5 51.45553946495056
6 50.98046064376831
7 50.31840801239014
8 49.7412383556366
9 49.14022088050842
10 48.517075181007385
11 47.80538082122803
12 47.3527193069458
13 46.73861265182495
14 46.53041660785675
15 46.21639847755432
16 45.862436294555664
17 45.61379253864288
18 45.39932906627655
19 45.20344138145447
20 45.146360993385315

==> figures/main_figure_data/ns2poss/ur.dat <==
0 60.43723821640015
1 62.98314332962036
2 59.31922793388367
3 52.478599548339844
4 42.527061700820916
5 37.27786540985107
6 35.974767804145806
7 34.149500727653496
8 33.84518623352051
9 33.71045887470245
10 33.73173773288727
11 33.90261530876159
12 34.142041206359856
13 34.38370525836944
14 34.53298807144165
15 34.54391360282898
16 34.59556400775909
17 34.35975313186645
18 34.34567451477051
19 34.24064815044403
20 34.789013862609856

==> figures/main_figure_data/ns2sk/ctd.dat <==
0 34.40932035446167
1 38.94598186016083
2 42.4412190914154
3 43.87383460998535
4 44.5

==> figures/main_figure_data/ns2sk/ctd_2nd.dat <==
4 44.5
5 44.5
6 44.5
7 44.5
8 44.5
9 44.5
10 44.5
11 44.5
12 44.5
13 44.5
14 44.5
15 44.5
16 44.5
17 44.5
18 44.5
19 44.5
20 44.5

==> figures/main_figure_data/ns2sk/dtst.dat <==
0 34.40932035446167
1 33.17464292049408
2 34.21337604522705
3 35.92561483383179
4 35.060808062553406
5 36.15541458129883
6 34.504783153533936
7 33.88924300670624
8 35.762810707092285
9 35.937854647636414
10 35.37709712982178
11 35.47362983226776
12 34.899550676345825
13 36.04196906089783
14 35.424792766571045
15 36.110541224479675
16 35.84180772304535
17 35.76537370681763
18 35.78057587146759
19 35.74972152709961
20 35.65393388271332

==> figures/main_figure_data/ns2sk/saluda.dat <==
0 46.2
1 46.2
2 46.2
3 46.2
4 46.2
5 46.2
6 46.2
7 46.2
8 46.2
9 46.2
10 46.2
11 46.2
12 46.2
13 46.2
14 46.2
15 46.2
16 46.2
17 46.2
18 46.2
19 46.2
20 46.2

==> figures/main_figure_data/ns2sk/shot.dat <==
0 34.40932035446167
1 40.655717253685
2 41.15825295448303
3 40.10983109474182
4 39.3079400062561
5 39.38438892364502
6 41.446468234062195
7 42.282381653785706
8 42.50260889530182
9 42.67648458480835
10 42.39290952682495
11 41.95137023925781
12 41.41630530357361
13 40.89428186416626
14 40.4659777879715
15 38.48738074302673
16 36.308157444000244
17 35.69330871105194
18 35.246264934539795
19 34.87386107444763
20 34.4004362821579

==> figures/main_figure_data/ns2sk/tent.dat <==
0 39.09287452697754
1 41.29228591918945
2 42.05007255077362
3 42.19622611999512
4 41.97239279747009
5 41.67061150074005
6 41.187962889671326
7 40.68766236305237
8 40.223512053489685
9 39.775896072387695
10 39.527955651283264
11 39.41192328929901
12 39.24441933631897
13 39.062103629112244
14 38.82003426551819 
15 38.7121319770813
16 38.44999969005585
17 38.26284110546112
18 38.08704912662506
19 37.98247575759888
20 37.86118924617767

==> figures/main_figure_data/ns2sk/ttyd_st.dat <==
0 44.4497287273407
1 45.57945132255554
2 44.457316398620605
3 44.98979449272156
4 45.55909335613251
5 45.31598687171936
6 44.69195604324341
7 46.32769823074341
8 45.73610723018646
9 46.22313976287842
10 45.869696140289307
11 45.57003080844879
12 45.530712604522705
13 45.542383193969727
14 44.69366669654846
15 45.79493999481201
16 45.49020230770111
17 45.23424804210663
18 45.05082964897156
19 45.1887845993042
20 45.03988027572632

==> figures/main_figure_data/ns2sk/ur.dat <==
0 34.40932035446167
1 36.557215452194214
2 37.49389052391052
3 37.219735980033875
4 35.74550747871399
5 37.369969487190247
6 36.87081038951874
7 36.5036278963089
8 36.821216344833374
9 35.50938665866852
10 34.711501002311707
11 35.10570526123047
12 33.061420917510986
13 32.597780227661133
14 32.73513913154602
15 33.25408101081848
16 31.59671127796173
17 32.289043068885803
18 31.865954399108887
19 31.17539584636688
20 29.40395772457123

==> figures/main_figure_data/ns2sk/ur_old.dat <==
0 34.40932035446167
1 36.90344095230102
2 36.54871881008148
3 36.269310116767876
4 36.7748498916626
5 38.26929032802582
6 38.25918436050415
7 38.26020061969757
8 38.28322291374206
9 38.41778337955475
10 38.56719434261322
11 38.13300430774688
12 37.8580629825592
13 36.805474758148186
14 36.88068985939026
15 33.93964469432831
16 34.01117622852325
17 34.22945439815521
18 33.539828658103936
19 33.70448350906372
20 31.599947810173028

==> figures/main_figure_data/ns2wy/ctd.dat <==
0 46.07943594455719
1 49.75695312023163
2 51.027435064315796
3 51.4

==> figures/main_figure_data/ns2wy/ctd_2nd.dat <==
3 51.4
4 51.4
5 51.4
6 51.4
7 51.4
8 51.4
9 51.4
10 51.4
11 51.4
12 51.4
13 51.4
14 51.4
15 51.4
16 51.4
17 51.4
18 51.4
19 51.4
20 51.4

==> figures/main_figure_data/ns2wy/dtst.dat <==
0 46.07943594455719
1 49.37583804130554
2 51.099616289138794
3 49.649885296821594
4 51.29889249801636
5 51.450157165527344
6 51.94727182388306
7 51.82563066482544
8 51.37670040130615
9 52.06146240234375
10 52.41250395774841
11 51.857203245162964
12 52.273017168045044
13 51.82373523712158
14 51.795005798339844
15 51.91766023635864
16 51.932066679000854
17 51.66466236114502
18 52.21055746078491
19 51.937466859817505
20 51.82222127914429

==> figures/main_figure_data/ns2wy/shot.dat <==
0 46.07943594455719
1 50.123196840286255
2 50.08572340011597
3 50.076353549957275
4 50.00174641609192
5 48.33816289901733
6 46.94308638572693
7 44.92617547512054
8 43.13310980796814
9 41.54980182647705
10 41.112014651298516
11 40.9226655960083
12 41.96536540985107
13 43.01089942455292
14 43.63520443439483
15 43.86865198612213
16 43.81675124168396
17 43.56254041194916
18 42.5233393907547
19 39.79308307170868
20 37.2813731431961

==> figures/main_figure_data/ns2wy/tent.dat <==
0 43.29743981361389
1 44.69808638095855
2 45.29957175254822
3 45.52130401134491
4 45.50447165966034
5 45.28810381889343
6 45.14186680316925
7 44.84677612781524
8 44.57392394542694
9 44.29226815700531
10 44.01810467243194
11 43.61777901649475
12 43.251755833625786
13 42.83650517463684
14 42.48600602149963
15 42.11536645889282
16 41.72068238258362
17 41.32477641105652
18 40.91414511203766
19 40.597647428512566
20 40.38452804088592

==> figures/main_figure_data/ns2wy/ur.dat <==
0 46.07943594455719
1 46.1372435092926
2 46.21396660804748
3 47.17396199703216
4 47.32760488986969
5 48.36080968379974
6 47.15329110622406
7 46.88751995563507
8 47.09280133247375
9 46.39254212379455
10 46.90763056278229
11 46.83242738246918
12 45.71541845798492
13 44.84679996967315
14 44.78031992912292
15 44.77469027042389
16 44.77350115776062
17 45.30993402004242
18 43.13922226428985
19 43.23923289775848
20 42.69124567508697

==> figures/main_figure_data/syn2poss/ctd.dat <==
0 34.300000000000004
1 34.300000000000004
2 34.300000000000004
3 34.300000000000004
4 34.300000000000004
5 34.300000000000004
6 34.300000000000004
7 34.300000000000004
8 34.300000000000004
9 34.300000000000004
10 34.300000000000004
11 34.300000000000004
12 34.300000000000004
13 34.300000000000004
14 34.300000000000004
15 34.300000000000004
16 34.300000000000004
17 34.300000000000004
18 34.300000000000004
19 34.300000000000004
20 34.300000000000004

==> figures/main_figure_data/syn2poss/dtst.dat <==
0 25.593385100364685
1 38.46169412136078
2 38.77192139625549
3 40.34937620162964
4 37.64030039310455
5 38.69204521179199
6 37.34362721443176
7 35.934409499168396
8 37.27790415287018
9 38.79826068878174
10 38.75937759876251
11 38.32857608795166
12 38.04595172405243
13 38.57873976230621
14 38.40240836143494
15 38.17320168018341
16 37.85586357116699
17 37.364593148231506
18 37.04691231250763
19 37.06516921520233
20 36.76885664463043

==> figures/main_figure_data/syn2poss/shot.dat <==
0 25.593385100364685
1 35.84755063056946
2 36.641427874565125
3 35.712730884552
4 33.76622200012207
5 31.803101301193237
6 30.35340905189514
7 29.33768928050995
8 28.48609685897827
9 27.7431458234787
10 26.820075511932373
11 26.321542263031006
12 25.86248815059662
13 24.625597894191742
14 23.620089888572693
15 22.88716286420822
16 22.115156054496765
17 21.934673190116882
18 21.76324874162674
19 21.71887308359146
20 21.657419204711914

==> figures/main_figure_data/syn2poss/tent.dat <==
0 23.680585622787476
1 26.055297255516052
2 27.49309241771698
3 27.90382206439972
4 27.990132570266724
5 27.79547870159149
6 27.773529291152954
7 27.854782342910767
8 27.82670557498932
9 27.888089418411255
10 27.95569896697998
11 27.994289994239807
12 28.05328369140625
13 28.081098198890686
14 28.104740381240845
15 28.22684943675995
16 28.22643220424652
17 28.255027532577515
18 28.33682894706726
19 28.316718339920044
20 28.316950798034668

==> figures/main_figure_data/syn2poss/ur.dat <==
0 25.593385100364678
1 32.81488120555877
2 33.386731147766106
3 32.60833024978637
4 30.85756599903106
5 29.20704185962677
6 27.78909802436828
7 27.03047096729278
8 26.98992490768432
9 26.52236819267273
10 26.363787055015557
11 26.289954781532288
12 25.847166776657097
13 25.60285031795501
14 25.425758957862847
15 25.407040119171143
16 25.08964240550995
17 25.04641711711883
18 24.759052693843838
19 24.51605349779129
20 24.46494102478027

==> figures/main_figure_data/syn2sk/ctd.dat <==
0 28.299999999999997
1 28.299999999999997
2 28.299999999999997
3 28.299999999999997
4 28.299999999999997
5 28.299999999999997
6 28.299999999999997
7 28.299999999999997
8 28.299999999999997
9 28.299999999999997
10 28.299999999999997
11 28.299999999999997
12 28.299999999999997
13 28.299999999999997
14 28.299999999999997
15 28.299999999999997
16 28.299999999999997
17 28.299999999999997
18 28.299999999999997
19 28.299999999999997
20 28.299999999999997

==> figures/main_figure_data/syn2sk/dtst.dat <==
0 22.294315695762634
1 23.296721279621124
2 24.328482151031494
3 23.21310043334961
4 23.88378083705902
5 24.024271965026855
6 25.008496642112732
7 24.28572177886963
8 24.003727734088898
9 23.51139783859253
10 24.149489402770996
11 23.686255514621735
12 23.312003910541534
13 23.835545778274536
14 24.129287898540497
15 23.683583736419678
16 23.690877854824066
17 23.840023577213287
18 23.107407987117767
19 23.236627876758575
20 23.510006070137024

==> figures/main_figure_data/syn2sk/shot.dat <==
0 22.294314205646515
1 27.561375498771667
2 27.847805619239807
3 25.845029950141907
4 23.01480919122696
5 22.982792556285858
6 25.528740882873535
7 25.839832425117493
8 25.693070888519287
9 25.614434480667114
10 23.840349912643433
11 21.488887071609497
12 21.17549329996109
13 20.931366086006165
14 20.57082951068878
15 21.08159363269806
16 20.508895814418793
17 19.655632972717285
18 18.852367997169495
19 18.402044475078583
20 18.414342443546697

==> figures/main_figure_data/syn2sk/tent.dat <==
0 22.219553589820862
1 23.328612744808197
2 24.004317820072174
3 24.445903301239014
4 24.71853345632553
5 24.850329756736755
6 24.8981311917305
7 24.955159425735474
8 24.976295232772827
9 25.010448694229126
10 24.950316548347473
11 24.90670680999756
12 24.812762439250946
13 24.746902287006378
14 24.754337966442108
15 24.699586629867554
16 24.64190572500229
17 24.656997621059418
18 24.529950320720673
19 24.497322738170624
20 24.478688836097717

==> figures/main_figure_data/syn2sk/ttyd_st.dat <==
0 28.237324953079224
1 30.983465909957886
2 30.396538972854614
3 30.549338459968567
4 31.201881170272827
5 30.990737676620483
6 32.631716132164
7 31.071051955223083
8 32.258081436157227
9 31.75089657306671
10 31.91160559654236
11 31.471607089042664
12 31.75979256629944
13 31.1659574508667
14 31.829312443733215
15 31.868234276771545
16 31.746989488601685
17 31.52218461036682
18 31.76770508289337
19 31.581589579582214
20 31.62429630756378

==> figures/main_figure_data/syn2sk/ur.dat <==
0 22.294315695762627
1 22.97994643449783
2 23.43577444553375
3 23.382677137851708
4 23.37425202131271
5 24.38785284757614
6 24.2321029305458
7 24.63212013244629
8 24.297188222408288
9 24.37894791364669
10 24.72347170114517
11 24.93360936641693
12 24.85374957323074
13 24.87971484661102
14 24.95996356010437
15 25.26984214782715
16 25.092658400535576
17 25.136741995811462
18 25.258904695510857
19 25.547057390213013
20 25.387996435165398
21 25.535613298416138
22 25.54590404033661
23 25.7314383983612
24 25.976866483688347
25 26.103690266609192
26 25.810280442237847
27 26.223614811897278
28 26.190778613090508
29 26.116284728050232
30 26.01611316204071
31 26.193183660507202
32 26.062971353530877
33 26.147910952568047
34 26.182138919830322
35 26.18719041347503
36 26.18388533592224
37 26.132556796073906
38 26.0442316532135
39 26.284343004226677

==> figures/teaser/criterion/ctd.dat <==
0.0 0.1439989358186721
0.02 0.1279233247041702
0.04 0.0983126536011695
0.06 0.1125175356864929
0.08 0.1191934794187545
0.1 0.1030675768852233
0.12 0.0952747240662574
0.14 0.0945835635066032
0.16 0.1020347252488136
0.18 0.1095078587532043
0.2 0.1078103184700012
0.22 0.105721466243267
0.24 0.1105878800153732
0.26 0.0935707539319992
0.28 0.113844946026802
0.3 0.1034675389528274
0.32 0.1066145896911621
0.34 0.1299324631690979
0.36 0.120060995221138
0.38 0.0876337736845016
0.4 0.107312723994255
0.42 0.1013543158769607
0.44 0.0901388823986053
0.46 0.0826802849769592
0.48 0.0872627347707748
0.5 0.0979062467813491
0.52 0.0752201303839683
0.54 0.1002848148345947
0.56 0.1079457253217697
0.58 0.0873573869466781
0.6 0.0864905267953872
0.62 0.1027243360877037
0.64 0.0954343974590301
0.66 0.0967327356338501
0.68 0.0798554196953773
0.7 0.070138931274414
0.72 0.1052620857954025
0.74 0.0794588029384613
0.76 0.0680194497108459
0.78 0.0903779566287994
0.8 0.0655690878629684
0.82 0.1001341491937637
0.84 0.0722045674920082
0.86 0.0902998298406601
0.88 0.08173269033432
0.9 0.0855644643306732
0.92 0.0935078561305999
0.94 0.0730631351470947
0.96 0.075834609568119
0.98 0.0774910748004913
1.0 0.0766514465212822
1.02 0.0832698196172714
1.04 0.0607508942484855
1.06 0.0839762240648269
1.08 0.0837345942854881
1.1 0.0606418699026107
1.12 0.0901025831699371
1.14 0.0735478177666664
1.16 0.0751528143882751
1.18 0.0681842491030693
1.2 0.080387994647026
1.22 0.0798510909080505
1.24 0.0803753435611724
1.26 0.0763966292142868
1.28 0.0531939938664436
1.3 0.0854288190603256
1.32 0.0613426007330417
1.34 0.0833402872085571
1.36 0.0613171905279159
1.38 0.0798156410455703
1.4 0.0578828565776348
1.42 0.0729679763317108
1.44 0.0771301090717315
1.46 0.0582179464399814
1.48 0.0803387463092804
1.5 0.0822099596261978
1.52 0.0770959258079528
1.54 0.0696249604225158
1.56 0.0687793046236038
1.58 0.0676323473453521
1.6 0.0792673006653785
1.62 0.0634501054883003
1.64 0.0714274495840072
1.66 0.066530168056488
1.68 0.0742050185799598
1.7 0.0672842413187027
1.72 0.0623265542089939
1.74 0.0513172820210456
1.76 0.0780687183141708
1.78 0.0797071456909179
1.8 0.0565196759998798
1.82 0.0611231997609138
1.84 0.043906133621931
1.86 0.0612524710595607
1.88 0.0525408089160919
1.9 0.0732204020023346
1.92 0.0451732240617275
1.94 0.0613953284919261
1.96 0.0662524998188018
1.98 0.0649127811193466
2.0 0.0620345510542392
2.02 0.0669015944004058
2.04 0.0377961546182632
2.06 0.0554762110114097
2.08 0.0421416424214839
2.1 0.0485469065606594
2.12 0.0419012829661369
2.14 0.0662727504968643
2.16 0.049775592982769
2.18 0.0664893686771392
2.2 0.0513544306159019
2.22 0.0523484051227569
2.24 0.0576629824936389
2.26 0.0553189627826213
2.28 0.050644502043724
2.3 0.0477985367178916
2.32 0.051922757178545
2.34 0.0377397872507572
2.36 0.0364919975399971
2.38 0.035985492169857
2.4 0.0514248721301555
2.42 0.0561857782304286
2.44 0.055086575448513
2.46 0.0472730807960033
2.48 0.0539021529257297
2.5 0.0479890890419483
2.52 0.0394884310662746
2.54 0.0519643761217594
2.56 0.0492877922952175
2.58 0.0463950112462043
2.6 0.0405514352023601
2.62 0.0477263480424881
2.64 0.0466065928339958
2.66 0.039125096052885
2.68 0.0402451492846012
2.7 0.0628586709499359
2.72 0.047771580517292
2.74 0.033077199012041
2.76 0.0404264144599437
2.78 0.039589449763298
2.8 0.0281922481954097
2.82 0.0177558455616235
2.84 0.0460259988903999
2.86 0.0428734235465526
2.88 0.0470754355192184
2.9 0.0374512374401092
2.92 0.0376519262790679
2.94 0.0445235073566436
2.96 0.0364819020032882
2.98 0.025911321863532
3.0 0.0352540835738182
3.02 0.0413573756814003
3.04 0.038304254412651
3.06 0.0408752635121345
3.08 0.0444466546177864
3.1 0.0394138023257255
3.12 0.0296061933040618
3.14 0.0351603887975215
3.16 0.0313457548618316
3.18 0.0345540978014469
3.2 0.0312269311398267
3.22 0.0425074025988578
3.24 0.0413031950592994
3.26 0.0263567864894866
3.28 0.0328350365161895
3.3 0.0196240879595279
3.32 0.0240493305027484
3.34 0.0298179388046264
3.36 0.0241381265223026
3.38 0.0260425545275211
3.4 0.0369940288364887
3.42 0.0309559181332588
3.44 0.0328273363411426
3.46 0.0345839112997055
3.48 0.0251957327127456
3.5 0.0360015556216239
3.52 0.0484690889716148
3.54 0.0351047366857528
3.56 0.0346038378775119
3.58 0.0323027074337005
3.6 0.0380660519003868
3.62 0.0516830869019031
3.64 0.0373962149024009
3.66 0.0313256792724132
3.68 0.0332482084631919
3.7 0.0184984393417835
3.72 0.0304741282016038
3.74 0.0390406772494316
3.76 0.0350527428090572
3.78 0.0280750170350074
3.8 0.0200939998030662
3.82 0.0342173129320144
3.84 0.0276703611016273
3.86 0.0332792811095714
3.88 0.0245203971862792
3.9 0.032811265438795
3.92 0.0297731198370456
3.94 0.0269996337592601
3.96 0.0286360643804073
3.98 0.0327280014753341
4.0 0.0196748673915863
4.02 0.0436659902334213
4.04 0.0237077549099922
4.06 0.021135551854968
4.08 0.0411527827382087
4.1 0.0221356749534606
4.12 0.0276309587061405
4.14 0.0233562383800745
4.16 0.0191775374114513
4.18 0.0330659858882427
4.2 0.026653304696083
4.22 0.0278866067528724
4.24 0.0247640646994113
4.26 0.0118823684751987
4.28 0.0248570851981639
4.3 0.0143787190318107
4.32 0.028595944866538
4.34 0.0283714309334754
4.36 0.0215333066880702
4.38 0.0168902911245822
4.4 0.015942245721817
4.42 0.0279817208647727
4.44 0.0194275341928005
4.46 0.0212964639067649
4.48 0.034767135977745
4.5 0.0225677583366632
4.52 0.0239409916102886
4.54 0.0138045959174633
4.56 0.0225748308002948
4.58 0.0218012258410453
4.6 0.0267786663025617
4.62 0.0234287157654762
4.64 0.0239546056836843
4.66 0.0210315771400928
4.68 0.017098419368267
4.7 0.0171681344509124
4.72 0.0244384966790676
4.74 0.0355198457837104
4.76 0.0247734785079956
4.78 0.0206930451095104
4.8 0.0103036426007747
4.82 0.0187576040625572
4.84 0.028888463973999
4.86 0.0246486421674489
4.88 0.0175244286656379
4.9 0.013838667422533
4.92 0.017487034201622
4.94 0.0203898623585701
4.96 0.0327369980514049
4.98 0.0184301901608705
5.0 0.0169913377612829
5.02 0.0232589151710271
5.04 0.0266296565532684
5.06 0.0205259807407856
5.08 0.0209857281297445
5.1 0.0187537297606468
5.12 0.0171367190778255
5.14 0.0250332504510879
5.16 0.0210136789828538
5.18 0.0234905928373336
5.2 0.0187667943537235
5.22 0.0206473618745803
5.24 0.0211049951612949
5.26 0.0189059004187583
5.28 0.0169294402003288
5.3 0.0304602961987257
5.32 0.017197199165821
5.34 0.0098749753087759
5.36 0.0117287226021289
5.38 0.0106986090540885
5.4 0.0138931535184383
5.42 0.0224921815097332
5.44 0.0200190711766481
5.46 0.0224778465926647
5.48 0.0206619799137115
5.5 0.0192376561462879
5.52 0.0212921388447284
5.54 0.0154380444437265
5.56 0.0152544789016246
5.58 0.0111346114426851
5.6 0.0180182792246341
5.62 0.0127399116754531
5.64 0.0173716116696596
5.66 0.0213370732963085
5.68 0.0189932063221931
5.7 0.0151489898562431
5.72 0.0131194442510604
5.74 0.0205685459077358
5.76 0.0127839408814907
5.78 0.0200503468513488
5.8 0.0131422504782676
5.82 0.0254192687571048
5.84 0.016967125236988
5.86 0.0271201971918344
5.88 0.0252337269484996
5.9 0.008595110848546
5.92 0.0196958482265472
5.94 0.0160835199058055
5.96 0.0107179582118988
5.98 0.0148111283779144
6.0 0.008777692914009
6.02 0.0115765444934368
6.04 0.0179761815816164
6.06 0.0208474248647689
6.08 0.0104585085064172
6.1 0.0167934224009513
6.12 0.0126265920698642
6.14 0.0189874991774559
6.16 0.0135159585624933
6.18 0.0365215837955474
6.2 0.0393397286534309
6.22 0.0235948748886585
6.24 0.0161213651299476
6.26 0.0203198082745075
6.28 0.0193016156554222
6.3 0.0210512764751911
6.32 0.0170614868402481
6.34 0.0132386498153209
6.36 0.0153812170028686
6.38 0.0199977979063987
6.4 0.026726447045803
6.42 0.0097077321261167
6.44 0.0106217227876186
6.46 0.0064318180084228
6.48 0.0105703715234994
6.5 0.0167866833508014
6.52 0.0217883214354515
6.54 0.0077795963734388
6.56 0.0294499807059764
6.58 0.0131023824214935
6.6 0.012881226837635
6.62 0.01514807716012
6.64 0.0136074796319007
6.66 0.0085944887250661
6.68 0.0071349646896123
6.7 0.0142167899757623
6.72 0.0144612118601799
6.74 0.01081358268857
6.76 0.012449350208044
6.78 0.0158390030264854
6.8 0.0148024726659059
6.82 0.0150125548243522
6.84 0.0049697495996952
6.86 0.017243605107069
6.88 0.0113669596612453
6.9 0.0219652950763702
6.92 0.0080732330679893
6.94 0.0125734023749828
6.96 0.0129080936312675
6.98 0.0065202377736568
7.0 0.0113849453628063
7.02 0.0113044455647468
7.04 0.0213053990155458
7.06 0.0129796080291271
7.08 0.0115372352302074
7.1 0.0143216084688901
7.12 0.0167875867336988
7.14 0.0152773112058639
7.16 0.0101003032177686
7.18 0.0109984818845987
7.2 0.0084150191396474
7.22 0.0132955461740493
7.24 0.0090756621211767
7.26 0.0063706375658512
7.28 0.0173935946077108
7.3 0.0108751580119133
7.32 0.0030155926942825
7.34 0.02331018820405
7.36 0.0133059471845626
7.38 0.0099504422396421
7.4 0.0112428236752748
7.42 0.0122767314314842
7.44 0.0023348368704319
7.46 0.0041386149823665
7.48 0.0050178505480289
7.5 0.0101433638483285
7.52 0.0018525905907154
7.54 0.0163573287427425
7.56 0.0075370371341705
7.58 0.0057559460401535
7.6 0.0112535320222377
7.62 0.0060499124228954
7.64 0.0027660503983497
7.66 0.0037019848823547
7.68 0.0096241533756256
7.7 0.0102895926684141
7.72 0.0092570073902606
7.74 0.0091484785079956
7.76 0.0062559936195611
7.78 0.0159833319485187
7.8 0.0102985128760337
7.82 0.0085265431553125
7.84 0.0137623734772205
7.86 0.0057731829583644
7.88 0.0078052468597888
7.9 0.0074395593255758
7.92 0.0062091741710901
7.94 0.0034134667366743
7.96 0.008303415030241
7.98 0.0288005098700523
8.0 0.0041208006441593
8.02 0.0022841431200504
8.04 0.0141937807202339
8.06 0.0086743030697107
8.08 0.0127640217542648
8.1 0.0018867906183004
8.12 0.0106634832918643
8.14 0.0169402491301298
8.16 0.0040047038346529
8.18 0.0124236028641462
8.2 0.0101408399641513
8.22 0.0083831548690795
8.24 0.0018706321716308
8.26 0.0104964934289455
8.28 0.0115818176418542
8.3 0.0102461241185665
8.32 0.0054210536181926
8.34 0.0077187549322843
8.36 0.0079086795449256
8.38 0.0019132010638713
8.4 0.007804924622178
8.42 0.0117728859186172
8.44 0.0
8.46 0.0085119698196649
8.48 0.0065788906067609
8.5 0.0054478291422128
8.52 0.0092934612184762
8.54 0.007813312113285
8.56 0.0064161941409111
8.58 0.0026644263416528
8.6 0.0063704792410135
8.62 0.0025029387325048
8.64 0.022486388683319
8.66 0.0043619330972433
8.68 0.0033944863826036
8.7 0.0063397511839866
8.72 0.0173188634216785
8.74 0.0046162977814674
8.76 0.0061005465686321
8.78 0.0048768557608127
8.8 0.0068180840462446
8.82 0.0050828866660594
8.84 0.0042827278375625
8.86 0.0033097248524427
8.88 0.0038286801427602
8.9 0.0105449892580509
8.92 0.0040845442563295
8.94 0.0
8.96 0.0
8.98 0.0056922324001789
9.0 0.0090895611792802
9.02 0.0004726070910692
9.04 0.0004050843417644
9.06 0.004571434110403
9.08 0.0011151786893606
9.1 0.0103191453963518
9.12 0.0053138546645641
9.14 0.0030781328678131
9.16 0.0032582562416791
9.18 0.0005828570574522
9.2 0.0038724448531866
9.22 0.003325380384922
9.24 0.0061207041144371
9.26 0.0018185582011938
9.28 0.0035006944090127
9.3 0.0054246466606855
9.32 0.0038963165134191
9.34 0.0018900521099567
9.36 0.00805533118546
9.38 0.0040370505303144
9.4 0.0
9.42 0.0109118055552244
9.44 0.0027484185993671
9.46 0.0062629114836454
9.48 0.0076419357210397
9.5 0.0085791405290365
9.52 0.0085447914898395
9.54 0.0002413112670183
9.56 0.0
9.58 0.0038246493786573
9.6 0.0012114755809307
9.62 0.0011113975197076
9.64 0.010108521208167
9.66 0.004024164751172
9.68 0.0049364529550075
9.7 0.0053334590047597
9.72 0.0005113743245601
9.74 0.0002174712717533
9.76 0.0001563504338264
9.78 0.00136399269104
9.8 0.0001251604408025
9.82 0.0007417108863592
9.84 0.0
9.86 0.0049320738762617
9.88 0.005074081942439
9.9 0.0052669569849967
9.92 0.0018225070089101
9.94 0.0037612505257129
9.96 0.0035253074020147
9.98 0.0027218367904424
10.0 0.0007507167756557
10.02 0.0063972678035497
10.04 0.0028299540281295
10.06 0.0075993705540895
10.08 0.0009613707661628
10.1 0.0041658747941255
10.12 0.0039840508252382
10.14 0.0030035246163606
10.16 0.0
10.18 0.0037567131221294
10.2 0.0
10.22 0.0
10.24 0.0076424907892942
10.26 0.0012508835643529
10.28 0.0020573250949382
10.3 0.0
10.32 0.0
10.34 0.0
10.36 0.0
10.38 0.0030444767326116
10.4 0.0008197389543056
10.42 0.0
10.44 0.0
10.46 0.0052046682685613
10.48 0.0
10.5 0.0078101623803377
10.52 0.0069644097238779
10.54 0.0077451635152101
10.56 0.0064467135816812
10.58 0.0
10.6 0.0060895327478647
10.62 0.0043143685907125
10.64 0.0
10.66 0.00794636644423
10.68 0.0040932074189186
10.7 0.0
10.72 9.45068895816803e-05
10.74 0.000319579616189
10.76 0.001154376193881
10.78 0.0
10.8 0.0
10.82 0.0008854642510414
10.84 0.0
10.86 0.0053669698536396
10.88 0.0011744629591703
10.9 0.0018242560327053
10.92 0.0
10.94 0.0008069742470979
10.96 0.0096003729850053
10.98 0.0
11.0 0.0023016966879367
11.02 0.0
11.04 0.0
11.06 0.0055919140577316
11.08 0.0007809307426214
11.1 0.0
11.12 0.0
11.14 0.0
11.16 0.0
11.18 0.0
11.2 0.0030105449259281
11.22 0.0
11.24 0.0005906168371438
11.26 0.001076478511095
11.28 0.0061311293393373
11.3 0.0
11.32 0.0
11.34 0.0
11.36 0.0012617949396371
11.38 0.0
11.4 0.002117408439517
11.42 0.0
11.44 0.0
11.46 0.0033642742782831
11.48 0.0020558014512062
11.5 0.0025774240493774
11.52 0.0
11.54 0.0045384466648101
11.56 0.004142228513956
11.58 0.0021172501146793
11.6 0.0074365567415952
11.62 0.0
11.64 0.0047605987638235
11.66 0.0
11.68 0.0016851183027029
11.7 0.0005222745239734
11.72 0.0
11.74 0.0046505648642778
11.76 0.0
11.78 0.0
11.8 0.0
11.82 0.0059509947896003
11.84 0.0
11.86 0.0
11.88 0.0
11.9 0.0
11.92 0.0040735267102718
11.94 0.0
11.96 0.0125221814960241
11.98 0.0010244622826576
12.0 0.0
12.02 0.0
12.04 0.0013327077031135
12.06 0.0
12.08 0.0
12.1 0.0037742815911769
12.12 0.0
12.14 0.0040559191256761
12.16 0.0
12.18 0.0
12.2 0.0039094612002372
12.22 0.0
12.24 0.0
12.26 0.0083162225782871
12.28 0.0033838562667369
12.3 0.0
12.32 0.0074868369847536
12.34 0.0
12.36 0.0
12.38 0.0
12.4 0.0046177245676517
12.42 0.0
12.44 0.0
12.46 0.0
12.48 0.0
12.5 0.0
12.52 0.0010020248591899
12.54 0.0
12.56 0.0001878663897514
12.58 0.0081158466637134
12.6 0.005417002364993
12.62 0.0
12.64 0.0011431351304054
12.66 0.0022202748805284
12.68 0.0
12.7 0.0004474893212318
12.72 0.0013787988573312
12.74 0.0
12.76 0.0
12.78 0.0
12.8 0.0030844658613204
12.82 0.0
12.84 0.0
12.86 0.0016398541629314
12.88 0.0
12.9 0.0
12.92 0.0
12.94 0.0006946790963411
12.96 0.0066872481256723
12.98 0.0
13.0 0.0
13.02 1.697242259979248e-05
13.04 0.0
13.06 0.0028815791010856
13.08 0.0059686675667762
13.1 0.0008610635995864
13.12 0.0
13.14 0.0
13.16 0.0
13.18 0.0
13.2 0.0
13.22 0.0
13.24 0.0
13.26 0.0
13.28 0.0036437716335058
13.3 0.0
13.32 0.0
13.34 0.0
13.36 0.0058897361159324
13.38 0.0
13.4 0.0
13.42 0.0
13.44 0.0
13.46 0.0
13.48 0.0
13.5 0.0044322945177555
13.52 0.0
13.54 0.0
13.56 0.0001364406198263
13.58 0.006079701706767
13.6 0.0
13.62 0.0
13.64 0.0
13.66 0.0
13.68 0.0
13.7 0.0
13.72 0.0
13.74 0.0029160995036363
13.76 0.0
13.78 0.0
13.8 0.0
13.82 0.0
13.84 0.0
13.86 0.0001340359449386
13.88 0.0
13.9 0.0
13.92 0.0
13.94 0.0
13.96 0.0
13.98 0.0
14.0 0.0
14.02 0.0
14.04 0.0
14.06 0.0
14.08 0.0
14.1 0.0
14.12 0.0013638716191053
14.14 0.0010212641209363
14.16 0.0
14.18 0.0
14.2 0.002246219664812
14.22 0.0
14.24 0.0009741242974996
14.26 0.0
14.28 0.003197418525815
14.3 0.0
14.32 0.0
14.34 0.0
14.36 0.0
14.38 0.0008579641580581
14.4 0.0
14.42 0.0004690550267696
14.44 0.0
14.46 0.0009254403412342
14.48 0.0
14.5 0.0
14.52 0.0007655508816242
14.54 0.00485067255795
14.56 0.0
14.58 0.0034281816333532
14.6 0.0
14.62 0.0032258629798889
14.64 0.0
14.66 0.0007931571453809
14.68 0.0
14.7 0.0
14.72 0.0
14.74 0.0009498875588178
14.76 0.0002802219241857
14.78 0.0008008424192667
14.8 0.0
14.82 0.0
14.84 0.0008198805153369
14.86 0.0025924928486347
14.88 0.0
14.9 0.0
14.92 0.0
14.94 0.0
14.96 0.0036692060530185
14.98 0.0
15.0 0.0
15.02 0.0
15.04 0.0019098054617643
15.06 0.0
15.08 0.0060684699565172
15.1 0.0
15.12 0.0
15.14 0.0029081422835588
15.16 0.0
15.18 0.0
15.2 0.0010940581560134
15.22 0.0021598897874355
15.24 0.0
15.26 0.0
15.28 0.0
15.3 0.0
15.32 0.0
15.34 0.0
15.36 0.0
15.38 0.0008546058088541
15.4 0.0045944396406412
15.42 0.0
15.44 0.0
15.46 0.0003079697489738
15.48 2.837739884853363e-05
15.5 0.0
15.52 0.0
15.54 0.0
15.56 0.0
15.58 0.0
15.6 0.0001152213662862
15.62 0.0013403948396444
15.64 0.0
15.66 0.0
15.68 8.510798215866089e-05
15.7 0.0
15.72 0.0027898885309696
15.74 0.0
15.76 0.0002231020480394
15.78 0.0
15.8 0.0005014352500438
15.82 0.0
15.84 0.0
15.86 0.0
15.88 0.0
15.9 0.0
15.92 0.0
15.94 0.0
15.96 0.0
15.98 0.0
16.0 0.0
16.02 0.000452296808362
16.04 0.0
16.06 0.0133918449282646
16.08 0.0
16.1 0.0
16.12 0.0
16.14 0.0
16.16 0.0
16.18 0.0
16.2 0.0
16.22 0.0045980475842952
16.24 0.0
16.26 0.0
16.28 0.0
16.3 0.0
16.32 0.0
16.34 0.0
16.36 0.0
16.38 0.0
16.4 0.0012135133147239
16.42 0.0
16.44 0.0
16.46 0.0
16.48 0.0
16.5 0.0
16.52 0.0
16.54 0.0013945922255516
16.56 0.0
16.58 0.0
16.6 0.0
16.62 0.0012525599449872
16.64 0.0
16.66 0.0
16.68 0.0036912653595209
16.7 0.0
16.72 0.0
16.74 0.0
16.76 0.0026616845279932
16.78 0.0
16.8 0.0
16.82 0.0
16.84 0.0
16.86 0.0
16.88 0.0
16.9 0.0
16.92 0.0005260836333036
16.94 0.0
16.96 0.0
16.98 0.0
17.0 0.0
17.02 0.0022939853370189
17.04 0.0
17.06 0.002295084297657
17.08 0.0
17.1 0.0
17.12 0.0031751282513141
17.14 0.0
17.16 0.0009306743741035
17.18 0.0
17.2 0.0
17.22 0.0017259065061807
17.24 0.0
17.26 0.0
17.28 0.0
17.3 0.0004310626536607
17.32 0.0
17.34 0.0
17.36 0.0
17.38 0.0
17.4 0.0050591621547937
17.42 0.0
17.44 0.0
17.46 0.0
17.48 0.0124474428594112
17.5 0.0
17.52 0.0
17.54 0.0
17.56 0.0023189298808574
17.58 0.0
17.6 0.0007472224533557
17.62 0.0
17.64 0.0003663282841444
17.66 0.0
17.68 9.528733789920808e-05
17.7 0.0
17.72 0.0009377636015415
17.74 0.0
17.76 0.0
17.78 0.0
17.8 0.0
17.82 0.0
17.84 0.0
17.86 0.0077565070241689
17.88 0.0
17.9 0.0001433491706848
17.92 0.0
17.94 0.0
17.96 0.0
17.98 0.003426382318139
18.0 0.0
18.02 0.0
18.04 0.0
18.06 0.0
18.08 0.0
18.1 0.0
18.12 0.0
18.14 0.0
18.16 0.0
18.18 0.0
18.2 0.0
18.22 0.0
18.24 0.0
18.26 0.0
18.28 0.0
18.3 0.0
18.32 0.0021011959761381
18.34 0.0003443527966737
18.36 0.0
18.38 0.0
18.4 0.0
18.42 0.0
18.44 0.0
18.46 0.0
18.48 0.0
18.5 0.0
18.52 0.0009604096412658
18.54 0.0010781027376651
18.56 0.0
18.58 0.0
18.6 0.0
18.62 0.0
18.64 0.0
18.66 0.0
18.68 0.0002012178301811
18.7 0.0
18.72 0.0
18.74 0.0
18.76 0.0
18.78 0.0
18.8 0.0
18.82 0.0
18.84 0.0
18.86 0.0
18.88 0.0
18.9 0.0
18.92 0.0
18.94 0.0
18.96 0.0
18.98 0.0
19.0 0.0
19.02 0.0
19.04 0.0102529544383287
19.06 0.0
19.08 0.0
19.1 0.0
19.12 0.0
19.14 0.0
19.16 0.0
19.18 0.0
19.2 0.0
19.22 0.0
19.24 0.0
19.26 0.0062067825347185
19.28 0.0
19.3 0.0
19.32 0.0005269013345241
19.34 0.0
19.36 0.0
19.38 0.0
19.4 0.0010657701641321
19.42 0.0
19.44 0.0
19.46 0.0
19.48 0.0
19.5 0.0
19.52 0.0
19.54 4.798360168933869e-05
19.56 0.0015413258224725
19.58 6.880797445774078e-05
19.6 0.0
19.62 0.0005088355392217
19.64 0.0
19.66 0.0
19.68 0.0
19.7 0.0
19.72 0.0
19.74 0.0008178073912858
19.76 0.0
19.78 0.0
19.8 0.0
19.82 0.0
19.84 0.0
19.86 0.0
19.88 0.0
19.9 0.0
19.92 0.0
19.94 0.0
19.96 0.0
19.98 0.0

==> figures/teaser/criterion/shot.dat <==
0.0 0.1425862461328506
0.02 0.1648196578025818
0.04 0.1713614910840988
0.06 0.177255094051361
0.08 0.160425454378128
0.1 0.1695896685123443
0.12 0.1498399972915649
0.14 0.164602980017662
0.16 0.1659861803054809
0.18 0.1465815752744674
0.2 0.1458857357501983
0.22 0.1292012631893158
0.24 0.1457577496767044
0.26 0.1457849740982055
0.28 0.1403735727071762
0.3 0.1510069668292999
0.32 0.1199535652995109
0.34 0.1434506773948669
0.36 0.1377921551465988
0.38 0.1305900514125824
0.4 0.1206653714179992
0.42 0.1368345767259597
0.44 0.1323507875204086
0.46 0.1098096743226051
0.48 0.1276725679636001
0.5 0.1190712451934814
0.52 0.1481026113033294
0.54 0.1429830491542816
0.56 0.1256472468376159
0.58 0.1250036358833313
0.6 0.135530486702919
0.62 0.1327373683452606
0.64 0.1336599588394165
0.66 0.1187550872564315
0.68 0.1123297959566116
0.7 0.1278768330812454
0.72 0.1020679622888565
0.74 0.1199088245630264
0.76 0.0904262736439704
0.78 0.1102351397275924
0.8 0.1009498015046119
0.82 0.1344681233167648
0.84 0.0933287292718887
0.86 0.0922455117106437
0.88 0.1215852797031402
0.9 0.1082692071795463
0.92 0.104062907397747
0.94 0.1012545973062515
0.96 0.1007738187909126
0.98 0.090639479458332
1.0 0.1006912738084793
1.02 0.1054804995656013
1.04 0.0979581400752067
1.06 0.1065767556428909
1.08 0.081298790872097
1.1 0.0930345728993415
1.12 0.0711146220564842
1.14 0.0825829803943634
1.16 0.0967201590538024
1.18 0.0729183927178382
1.2 0.0911169648170471
1.22 0.0810759216547012
1.24 0.0810545533895492
1.26 0.0958887338638305
1.28 0.0823136419057846
1.3 0.0935630053281784
1.32 0.0780997797846794
1.34 0.0924787744879722
1.36 0.0737867653369903
1.38 0.0914906188845634
1.4 0.0848854035139083
1.42 0.0726201236248016
1.44 0.0740034356713295
1.46 0.0919166207313537
1.48 0.0981646999716758
1.5 0.0949949622154235
1.52 0.0853571966290474
1.54 0.0981320738792419
1.56 0.0722741782665252
1.58 0.0757927447557449
1.6 0.0730859562754631
1.62 0.0733049437403678
1.64 0.071815975010395
1.66 0.0680644884705543
1.68 0.0881600677967071
1.7 0.0679050981998443
1.72 0.1024656295776367
1.74 0.0672649145126342
1.76 0.073366679251194
1.78 0.0792766511440277
1.8 0.0767435207962989
1.82 0.0842604264616966
1.84 0.0889516621828079
1.86 0.064869038760662
1.88 0.0652552396059036
1.9 0.0743004456162452
1.92 0.0663574114441871
1.94 0.0669573694467544
1.96 0.0697227194905281
1.98 0.0676456093788147
2.0 0.0769880264997482
2.02 0.0812174528837204
2.04 0.0734122097492218
2.06 0.0739679783582687
2.08 0.075911559164524
2.1 0.0718912035226821
2.12 0.0676125064492225
2.14 0.0771297216415405
2.16 0.0601955577731132
2.18 0.0715686604380607
2.2 0.0554039292037487
2.22 0.0680044591426849
2.24 0.0735064297914505
2.26 0.0650561600923538
2.28 0.0786867067217826
2.3 0.0926078632473945
2.32 0.067861370742321
2.34 0.0702906101942062
2.36 0.0692960172891616
2.38 0.0673135668039321
2.4 0.0648393258452415
2.42 0.0704890191555023
2.44 0.0709763318300247
2.46 0.0758591294288635
2.48 0.0587502717971801
2.5 0.0651172921061515
2.52 0.0651423633098602
2.54 0.0734651237726211
2.56 0.0609933026134967
2.58 0.0692825019359588
2.6 0.0676360800862312
2.62 0.0711840093135833
2.64 0.0753696113824844
2.66 0.0700744539499282
2.68 0.07343740016222
2.7 0.070416085422039
2.72 0.0680947080254554
2.74 0.0758618414402008
2.76 0.0730256512761116
2.78 0.0759744718670845
2.8 0.0592886321246624
2.82 0.0729576498270034
2.84 0.0773207917809486
2.86 0.0713504776358604
2.88 0.0705941915512085
2.9 0.0668526217341423
2.92 0.0790337771177291
2.94 0.075665570795536
2.96 0.0612704902887344
2.98 0.077736921608448
3.0 0.0673050209879875
3.02 0.0742353796958923
3.04 0.0748293250799179
3.06 0.0684619024395942
3.08 0.0651213526725769
3.1 0.072636067867279
3.12 0.0731230899691581
3.14 0.0743477717041969
3.16 0.0786837339401245
3.18 0.0697624012827873
3.2 0.0754525065422058
3.22 0.0713274031877517
3.24 0.0747433900833129
3.26 0.0819220244884491
3.28 0.0807414725422859
3.3 0.0744025036692619
3.32 0.0710496306419372
3.34 0.0846642330288887
3.36 0.0891906544566154
3.38 0.0974287837743759
3.4 0.083340898156166
3.42 0.0830660313367843
3.44 0.0794872716069221
3.46 0.0850630104541778
3.48 0.0836266800761222
3.5 0.0834411308169364
3.52 0.0835596695542335
3.54 0.0849686488509178
3.56 0.0822554379701614
3.58 0.0934783071279525
3.6 0.0858253687620163
3.62 0.0762220919132232
3.64 0.0781841427087783
3.66 0.0878115892410278
3.68 0.0811631977558136
3.7 0.0833670347929
3.72 0.071388192474842
3.74 0.0955912545323371
3.76 0.0777022391557693
3.78 0.0831657350063324
3.8 0.0730577111244201
3.82 0.0767513066530227
3.84 0.0783451870083808
3.86 0.0750708356499672
3.88 0.0759708508849144
3.9 0.0840536653995513
3.92 0.0805875584483146
3.94 0.0775950253009796
3.96 0.0921627506613731
3.98 0.0870114937424659
4.0 0.0769219920039177
4.02 0.0791210606694221
4.04 0.0948794558644294
4.06 0.0696660429239273
4.08 0.0762728750705719
4.1 0.0756487175822258
4.12 0.093644767999649
4.14 0.0757548958063125
4.16 0.0766080915927887
4.18 0.0915348976850509
4.2 0.0861167162656784
4.22 0.0861420780420303
4.24 0.0881986767053604
4.26 0.0804696679115295
4.28 0.0793956518173217
4.3 0.0864572897553443
4.32 0.0764790475368499
4.34 0.0860548168420791
4.36 0.0826781019568443
4.38 0.0771375820040702
4.4 0.0833780989050865
4.42 0.0786026790738105
4.44 0.0781684815883636
4.46 0.0811922773718833
4.48 0.0807694420218467
4.5 0.071568064391613
4.52 0.075726494193077
4.54 0.0815574526786804
4.56 0.0841012224555015
4.58 0.085665613412857
4.6 0.0804311409592628
4.62 0.0829500332474708
4.64 0.0857577547430992
4.66 0.0776275768876075
4.68 0.0799150541424751
4.7 0.0804006308317184
4.72 0.0823975279927253
4.74 0.0830188766121864
4.76 0.0608957260847091
4.78 0.0535814054310321
4.8 0.0552057176828384
4.82 0.0578244030475616
4.84 0.0541955195367336
4.86 0.0638295114040374
4.88 0.0574996322393417
4.9 0.0563226044178009
4.92 0.0590591728687286
4.94 0.0575996711850166
4.96 0.0588924549520015
4.98 0.0546676628291606
5.0 0.0515769124031066
5.02 0.0502730943262577
5.04 0.0539066866040229
5.06 0.0589488670229911
5.08 0.0544316880404949
5.1 0.0562983117997646
5.12 0.0582545138895511
5.14 0.0501678846776485
5.16 0.0519453808665275
5.18 0.057521779090166
5.2 0.0576988533139228
5.22 0.0608019419014453
5.24 0.0463311821222305
5.26 0.0615343302488327
5.28 0.0678227320313453
5.3 0.0644244030117988
5.32 0.0507230497896671
5.34 0.0494314767420291
5.36 0.0455304011702537
5.38 0.0480689778923988
5.4 0.0502837337553501
5.42 0.051942691206932
5.44 0.05869035795331
5.46 0.0523880161345005
5.48 0.0512715466320514
5.5 0.0512299872934818
5.52 0.0532914996147155
5.54 0.0526587404310703
5.56 0.0557258240878582
5.58 0.0376714989542961
5.6 0.057676576077938
5.62 0.0444973669946193
5.64 0.0535417944192886
5.66 0.0479957163333892
5.68 0.0604899711906909
5.7 0.0564069561660289
5.72 0.0493619218468666
5.74 0.0535178743302822
5.76 0.0588956773281097
5.78 0.0595672577619552
5.8 0.0471121668815612
5.82 0.0551123395562171
5.84 0.0546781495213508
5.86 0.0417688861489295
5.88 0.055329829454422
5.9 0.0455534867942333
5.92 0.0542113929986953
5.94 0.0443929135799407
5.96 0.0461067296564579
5.98 0.0463998690247535
6.0 0.045447438955307
6.02 0.0445944853127002
6.04 0.0549015738070011
6.06 0.0492864251136779
6.08 0.0476102903485298
6.1 0.0470492504537105
6.12 0.0477235876023769
6.14 0.0571663863956928
6.16 0.045617438852787
6.18 0.0451070331037044
6.2 0.0439839735627174
6.22 0.0475117713212966
6.24 0.0568582378327846
6.26 0.0585359670221805
6.28 0.0452985353767871
6.3 0.0475736707448959
6.32 0.0516621991991996
6.34 0.0464839935302734
6.36 0.0467680394649505
6.38 0.0488535538315773
6.4 0.0471599921584129
6.42 0.0527683645486831
6.44 0.0489931181073188
6.46 0.0491728074848651
6.48 0.0415323115885257
6.5 0.0577208846807479
6.52 0.0503738783299922
6.54 0.0389469340443611
6.56 0.0450987815856933
6.58 0.0381777063012123
6.6 0.0456077568233013
6.62 0.0432108156383037
6.64 0.0471809618175029
6.66 0.0471166782081127
6.68 0.0566789433360099
6.7 0.0417959056794643
6.72 0.046830341219902
6.74 0.0430984534323215
6.76 0.0463731735944747
6.78 0.043875366449356
6.8 0.044705394655466
6.82 0.0466961041092872
6.84 0.0415700562298297
6.86 0.0393810793757438
6.88 0.0446941629052162
6.9 0.0378241501748561
6.92 0.0385188609361648
6.94 0.0480135455727577
6.96 0.0482423640787601
6.98 0.044082012027502
7.0 0.0395586378872394
7.02 0.0446288026869297
7.04 0.0504515990614891
7.06 0.0421744212508201
7.08 0.04043835029006
7.1 0.0422090105712413
7.12 0.0360012203454971
7.14 0.043006744235754
7.16 0.0390998125076293
7.18 0.0428540669381618
7.2 0.0429275855422019
7.22 0.044917993247509
7.24 0.0396516770124435
7.26 0.0464869178831577
7.28 0.0395911335945129
7.3 0.0387432351708412
7.32 0.0397629179060459
7.34 0.044218685477972
7.36 0.0471155643463134
7.38 0.0405430570244789
7.4 0.0425901152193546
7.42 0.044469591230154
7.44 0.0402439981698989
7.46 0.042134054005146
7.48 0.0435377284884452
7.5 0.0578988157212734
7.52 0.0481638573110103
7.54 0.052913200110197
7.56 0.0479067377746105
7.58 0.0452280938625335
7.6 0.0526883788406848
7.62 0.0516273751854896
7.64 0.0419441275298595
7.66 0.0500744581222534
7.68 0.0458959899842739
7.7 0.0420264452695846
7.72 0.0526729449629783
7.74 0.0499135851860046
7.76 0.0483747906982898
7.78 0.0431787557899951
7.8 0.0468982830643653
7.82 0.045290645211935
7.84 0.0390449278056621
7.86 0.0380514152348041
7.88 0.0408168137073516
7.9 0.0423230603337287
7.92 0.0442418009042739
7.94 0.0422604233026504
7.96 0.0403328873217105
7.98 0.0436658300459384
8.0 0.0451060608029365
8.02 0.047662928700447
8.04 0.0536286123096942
8.06 0.0499163083732128
8.08 0.0477805510163307
8.1 0.0457053855061531
8.12 0.0375570282340049
8.14 0.0475762635469436
8.16 0.0419687218964099
8.18 0.0429094545543193
8.2 0.0394594930112361
8.22 0.0446121543645858
8.24 0.0415584035217762
8.26 0.0489711612462997
8.28 0.0428277738392353
8.3 0.0397528484463691
8.32 0.0455235466361045
8.34 0.0400489121675491
8.36 0.0391538739204406
8.38 0.0416720695793628
8.4 0.0493756160140037
8.42 0.0473879985511302
8.44 0.0455770194530487
8.46 0.0413275584578514
8.48 0.0439454764127731
8.5 0.0384645201265811
8.52 0.0477234870195388
8.54 0.0376442894339561
8.56 0.0445959940552711
8.58 0.0400327928364276
8.6 0.0369626581668853
8.62 0.0405913703143596
8.64 0.0470753200352191
8.66 0.0381722748279571
8.68 0.0386794731020927
8.7 0.0472379922866821
8.72 0.0463961698114872
8.74 0.0372313633561134
8.76 0.0424045734107494
8.78 0.0435500629246234
8.8 0.0403852052986621
8.82 0.0516530945897102
8.84 0.0339117161929607
8.86 0.0355313345789909
8.88 0.0442644320428371
8.9 0.0372320115566253
8.92 0.0391159392893314
8.94 0.0467326380312442
8.96 0.0444536656141281
8.98 0.0489144958555698
9.0 0.0489458888769149
9.02 0.0474563837051391
9.04 0.051364317536354
9.06 0.0411273166537284
9.08 0.0450570620596408
9.1 0.049232043325901
9.12 0.037135899066925
9.14 0.0486991256475448
9.16 0.0412788204848766
9.18 0.0368733182549476
9.2 0.0366476662456989
9.22 0.0374146290123462
9.24 0.037105306982994
9.26 0.0461384132504463
9.28 0.0518841929733753
9.3 0.0387193970382213
9.32 0.0348628014326095
9.34 0.0388762205839157
9.36 0.0540195852518081
9.38 0.0418443977832794
9.4 0.0385329350829124
9.42 0.042696263641119
9.44 0.045969158411026
9.46 0.0429894626140594
9.48 0.0430082865059375
9.5 0.0335113741457462
9.52 0.0389198251068592
9.54 0.0362865328788757
9.56 0.0359653420746326
9.58 0.0397700034081935
9.6 0.0359249040484428
9.62 0.0371132865548133
9.64 0.0348458103835582
9.66 0.0451276451349258
9.68 0.0405054651200771
9.7 0.0429417416453361
9.72 0.0369712486863136
9.74 0.0357736870646476
9.76 0.042561151087284
9.78 0.0360061712563037
9.8 0.0347531288862228
9.82 0.0438111163675785
9.84 0.0444229431450367
9.86 0.042201429605484
9.88 0.0436280593276023
9.9 0.0441288836300373
9.92 0.0458132810890674
9.94 0.0406025573611259
9.96 0.0408038571476936
9.98 0.0448353551328182
10.0 0.0409571416676044
10.02 0.0401652380824089
10.04 0.0390513092279434
10.06 0.0417491234838962
10.08 0.0335815846920013
10.1 0.0374604724347591
10.12 0.0381566993892192
10.14 0.0368576720356941
10.16 0.0395865067839622
10.18 0.0341692492365837
10.2 0.0396480411291122
10.22 0.0369630604982376
10.24 0.0412179641425609
10.26 0.0397247299551963
10.28 0.0383155718445777
10.3 0.0466213561594486
10.32 0.0396852642297744
10.34 0.0365003757178783
10.36 0.0493759624660015
10.38 0.0391979478299617
10.4 0.0375942885875701
10.42 0.0466486327350139
10.44 0.0393325313925743
10.46 0.0379355810582637
10.48 0.0337976291775703
10.5 0.0337372235953807
10.52 0.0383224412798881
10.54 0.043425902724266
10.56 0.0398215763270854
10.58 0.0328055433928966
10.6 0.0414654053747653
10.62 0.0340619534254074
10.64 0.0430227629840374
10.66 0.0414719730615615
10.68 0.0334530435502529
10.7 0.0372404567897319
10.72 0.0356790795922279
10.74 0.0445410832762718
10.76 0.0379532799124717
10.78 0.0314869917929172
10.8 0.0392529927194118
10.82 0.0330239795148372
10.84 0.0506751537322998
10.86 0.0362950302660465
10.88 0.0361028723418712
10.9 0.0383707731962204
10.92 0.0427870005369186
10.94 0.0327742248773574
10.96 0.0413737371563911
10.98 0.0388966016471385
11.0 0.0346332490444183
11.02 0.038045734167099
11.04 0.0396769382059574
11.06 0.0398754402995109
11.08 0.0392979010939598
11.1 0.0416619628667831
11.12 0.0359638407826423
11.14 0.0363561958074569
11.16 0.0378287881612777
11.18 0.0468051433563232
11.2 0.0402761921286582
11.22 0.0319001078605651
11.24 0.0387437380850315
11.26 0.0496809035539627
11.28 0.0485669001936912
11.3 0.0401116907596588
11.32 0.0350123979151248
11.34 0.0443610548973083
11.36 0.0425081402063369
11.38 0.0444044806063175
11.4 0.0408744066953659
11.42 0.0365008264780044
11.44 0.0379987433552742
11.46 0.0425865724682807
11.48 0.0385599806904792
11.5 0.0398984812200069
11.52 0.0428114272654056
11.54 0.0347155146300792
11.56 0.0336302407085895
11.58 0.0339540466666221
11.6 0.0402632057666778
11.62 0.0386932641267776
11.64 0.035817202180624
11.66 0.0354398712515831
11.68 0.0510278083384037
11.7 0.0346058085560798
11.72 0.0371003709733486
11.74 0.0376200005412101
11.76 0.0370788648724556
11.78 0.0376657806336879
11.8 0.0406323783099651
11.82 0.033012568950653
11.84 0.0409700237214565
11.86 0.0372869670391082
11.88 0.0314434729516506
11.9 0.039241399616003
11.92 0.0391418412327766
11.94 0.0321884304285049
11.96 0.0473598800599575
11.98 0.0349539890885353
12.0 0.0367056801915168
12.02 0.0394444093108177
12.04 0.0386304184794425
12.06 0.0338140800595283
12.08 0.0332646444439888
12.1 0.0312986001372337
12.12 0.0392339937388896
12.14 0.0448402725160121
12.16 0.0354834720492363
12.18 0.0412992611527442
12.2 0.0390631593763828
12.22 0.0395413637161254
12.24 0.0401800759136676
12.26 0.0392619520425796
12.28 0.0420561097562313
12.3 0.0344854667782783
12.32 0.0350810848176479
12.34 0.0365452840924263
12.36 0.0332198217511177
12.38 0.0376610979437828
12.4 0.0370680317282676
12.42 0.0345664247870445
12.44 0.0390510782599449
12.46 0.0354724265635013
12.48 0.0474138297140598
12.5 0.0307974535971879
12.52 0.0329177901148796
12.54 0.0318300947546958
12.56 0.0407702885568141
12.58 0.0343959964811801
12.6 0.0413008145987987
12.62 0.0389229655265808
12.64 0.033999104052782
12.66 0.0388493090867996
12.68 0.03383669257164
12.7 0.0456656292080879
12.72 0.034791674464941
12.74 0.0428168512880802
12.76 0.0338332243263721
12.78 0.0357396937906742
12.8 0.0388895459473133
12.82 0.0395576208829879
12.84 0.0366321951150894
12.86 0.0374845415353775
12.88 0.0350078418850898
12.9 0.0390958078205585
12.92 0.0386791229248046
12.94 0.0354940555989742
12.96 0.03211010992527
12.98 0.0367160663008689
13.0 0.0368541739881038
13.02 0.036030426621437
13.04 0.0320660881698131
13.06 0.0323897115886211
13.08 0.0344065316021442
13.1 0.0354716479778289
13.12 0.0411626175045967
13.14 0.0326931774616241
13.16 0.0375177040696144
13.18 0.0389456823468208
13.2 0.0362792015075683
13.22 0.0406482219696044
13.24 0.0303505323827266
13.26 0.0340996868908405
13.28 0.0369354449212551
13.3 0.0412487760186195
13.32 0.0357814580202102
13.34 0.0319239981472492
13.36 0.0379498340189456
13.38 0.0351397022604942
13.4 0.0377141647040843
13.42 0.0391072481870651
13.44 0.0391593724489212
13.46 0.0377468839287757
13.48 0.0410387031733989
13.5 0.0416189804673194
13.52 0.0377374589443206
13.54 0.0387051627039909
13.56 0.0393790006637573
13.58 0.0330709964036941
13.6 0.0308329295367002
13.62 0.0378186739981174
13.64 0.0420724414288997
13.66 0.0366854630410671
13.68 0.030859338119626
13.7 0.0317680388689041
13.72 0.0384711623191833
13.74 0.0325164981186389
13.76 0.0403751619160175
13.78 0.0358510501682758
13.8 0.0348213762044906
13.82 0.0354756861925125
13.84 0.0344015955924987
13.86 0.0421291664242744
13.88 0.0339736863970756
13.9 0.0311111249029636
13.92 0.039960965514183
13.94 0.043941106647253
13.96 0.0355477556586265
13.98 0.0351978912949562
14.0 0.0333874747157096
14.02 0.0389648005366325
14.04 0.0337192490696907
14.06 0.037329077720642
14.08 0.0334715954959392
14.1 0.0373440086841583
14.12 0.0336508341133594
14.14 0.0329595506191253
14.16 0.0359447300434112
14.18 0.0359347909688949
14.2 0.0305338408797979
14.22 0.0375491231679916
14.24 0.0345986187458038
14.26 0.030760359019041
14.28 0.0351307950913906
14.3 0.0309078805148601
14.32 0.0292396154254674
14.34 0.0306648090481758
14.36 0.0296399183571338
14.38 0.0331527739763259
14.4 0.0350025966763496
14.42 0.0336127877235412
14.44 0.0350821912288665
14.46 0.0351546108722686
14.48 0.0472797155380249
14.5 0.033940490335226
14.52 0.0311253201216459
14.54 0.0385434217751026
14.56 0.03679059445858
14.58 0.0356438383460044
14.6 0.0339858941733837
14.62 0.0345886908471584
14.64 0.030954111367464
14.66 0.0299566742032766
14.68 0.0342623963952064
14.7 0.0331274308264255
14.72 0.0320193283259868
14.74 0.0345366969704628
14.76 0.0340116880834102
14.78 0.0389847718179225
14.8 0.0277030318975448
14.82 0.0327771380543708
14.84 0.0304681751877069
14.86 0.0308987107127904
14.88 0.0337381064891815
14.9 0.0394660830497741
14.92 0.039445910602808
14.94 0.0350493565201759
14.96 0.0431015230715274
14.98 0.035130463540554
15.0 0.0424334853887558
15.02 0.0409123599529266
15.04 0.0373018682003021
15.06 0.0419911891222
15.08 0.0395821332931518
15.1 0.0397244170308113
15.12 0.0353900305926799
15.14 0.0367358438670635
15.16 0.0405419953167438
15.18 0.0335243456065654
15.2 0.037999041378498
15.22 0.0415996052324771
15.24 0.0320531353354454
15.26 0.0281724128872156
15.28 0.0332383774220943
15.3 0.0351735912263393
15.32 0.0418138168752193
15.34 0.0301411468535661
15.36 0.0386860445141792
15.38 0.0404261276125907
15.4 0.0344656333327293
15.42 0.034338928759098
15.44 0.0345344245433807
15.46 0.0319404825568199
15.48 0.0406723842024803
15.5 0.0310887079685926
15.52 0.0374824069440364
15.54 0.0327698066830635
15.56 0.03425282984972
15.58 0.0351136848330497
15.6 0.034970037639141
15.62 0.0320413596928119
15.64 0.0315278768539428
15.66 0.0288056544959545
15.68 0.0338378883898258
15.7 0.0364143699407577
15.72 0.0334707275032997
15.74 0.0324095711112022
15.76 0.0427583158016204
15.78 0.0380993261933326
15.8 0.0364683903753757
15.82 0.0266043581068515
15.84 0.0352236293256282
15.86 0.0295948926359415
15.88 0.0338474512100219
15.9 0.0334579050540924
15.92 0.0322673544287681
15.94 0.0299414806067943
15.96 0.0314693450927734
15.98 0.0313369631767272
16.0 0.0300964508205652
16.02 0.0298786051571369
16.04 0.036712747067213
16.06 0.034644316881895
16.08 0.0336333885788917
16.1 0.0341487452387809
16.12 0.0339302569627761
16.14 0.0353309400379657
16.16 0.0317990034818649
16.18 0.0376633927226066
16.2 0.0407233573496341
16.22 0.0320595875382423
16.24 0.0251907184720039
16.26 0.0334230884909629
16.28 0.0345675498247146
16.3 0.0353768318891525
16.32 0.0354670099914073
16.34 0.0322174616158008
16.36 0.0345911346375942
16.38 0.033446192741394
16.4 0.0367000997066497
16.42 0.0382511466741561
16.44 0.0354897603392601
16.46 0.0338262505829334
16.48 0.0306924320757389
16.5 0.0329588837921619
16.52 0.0312889888882637
16.54 0.0345165990293026
16.56 0.0363732352852821
16.58 0.0305453240871429
16.6 0.0354607813060283
16.62 0.0316511876881122
16.64 0.0334524139761924
16.66 0.0375323109328746
16.68 0.0309796426445245
16.7 0.0402063392102718
16.72 0.0278418231755495
16.74 0.0321877673268318
16.76 0.0328327715396881
16.78 0.0382823050022125
16.8 0.0344151780009269
16.82 0.0278365034610033
16.84 0.0390277542173862
16.86 0.0465626716613769
16.88 0.0345752798020839
16.9 0.0347020477056503
16.92 0.0293140485882759
16.94 0.039596002548933
16.96 0.0285243485122919
16.98 0.0342835150659084
17.0 0.0298471823334693
17.02 0.0304702222347259
17.04 0.0319399461150169
17.06 0.0329052358865737
17.08 0.0404662601649761
17.1 0.0452529601752758
17.12 0.033141516149044
17.14 0.0315810814499855
17.16 0.0418744757771492
17.18 0.0305478107184171
17.2 0.0335778146982193
17.22 0.037182543426752
17.24 0.0394652336835861
17.26 0.0384997837245464
17.28 0.035045675933361
17.3 0.0354524999856948
17.32 0.0285984091460704
17.34 0.0283100102096796
17.36 0.0394201390445232
17.38 0.0382405817508697
17.4 0.0403117164969444
17.42 0.0375487320125103
17.44 0.0392275974154472
17.46 0.0448911450803279
17.48 0.0308001060038805
17.5 0.0339991077780723
17.52 0.0398040749132633
17.54 0.0309166442602872
17.56 0.0306935254484415
17.58 0.0313229411840438
17.6 0.0343036614358425
17.62 0.0339643657207489
17.64 0.0300645641982555
17.66 0.0320724323391914
17.68 0.0512855648994445
17.7 0.0364250056445598
17.72 0.0295693278312683
17.74 0.0331683866679668
17.76 0.0333015993237495
17.78 0.0306281503289937
17.8 0.0413306541740894
17.82 0.0295629911124706
17.84 0.0312304943799972
17.86 0.0364582352340221
17.88 0.0301054380834102
17.9 0.0350894629955291
17.92 0.0405698381364345
17.94 0.0299942139536142
17.96 0.0400645174086093
17.98 0.0334963910281658
18.0 0.0356256812810897
18.02 0.0376527495682239
18.04 0.0373122654855251
18.06 0.0312349833548069
18.08 0.0370645150542259
18.1 0.0433653146028518
18.12 0.0301157906651496
18.14 0.0314600318670272
18.16 0.0279972106218338
18.18 0.0390217900276184
18.2 0.0349567420780658
18.22 0.0399541147053241
18.24 0.039203718304634
18.26 0.0393700003623962
18.28 0.0279870517551898
18.3 0.0259472336620092
18.32 0.0391301065683364
18.34 0.0373361781239509
18.36 0.0360105223953723
18.38 0.0341249592602252
18.4 0.0318352468311786
18.42 0.034805528819561
18.44 0.0341039821505546
18.46 0.0349287055432796
18.48 0.0327869355678558
18.5 0.0306651387363672
18.52 0.0299417544156312
18.54 0.0357056036591529
18.56 0.0340408757328987
18.58 0.039780955761671
18.6 0.0334399826824665
18.62 0.0298432204872369
18.64 0.0448671132326126
18.66 0.0342029705643653
18.68 0.0276548005640506
18.7 0.0323345698416233
18.72 0.0402498617768287
18.74 0.0360243059694767
18.76 0.0390301495790481
18.78 0.0359964631497859
18.8 0.047396071255207
18.82 0.0312783829867839
18.84 0.026391526684165
18.86 0.0325246378779411
18.88 0.0337508954107761
18.9 0.036146055907011
18.92 0.0333168655633926
18.94 0.0320242755115032
18.96 0.0317493304610252
18.98 0.0280547812581062
19.0 0.0290280971676111
19.02 0.0333661846816539
19.04 0.0416565872728824
19.06 0.0266336593776941
19.08 0.0317323207855224
19.1 0.0345700681209564
19.12 0.0390776395797729
19.14 0.0374137163162231
19.16 0.044821411371231
19.18 0.0373046100139617
19.2 0.0392343550920486
19.22 0.0533814206719398
19.24 0.041247870773077
19.26 0.0422093644738197
19.28 0.0461674779653549
19.3 0.0358323231339454
19.32 0.0419866815209388
19.34 0.0314616374671459
19.36 0.0486110001802444
19.38 0.0335804484784603
19.4 0.0381777808070182
19.42 0.043140098452568
19.44 0.0416136607527732
19.46 0.0460382178425788
19.48 0.0402065329253673
19.5 0.0421196036040782
19.52 0.0365110822021961
19.54 0.0387325771152973
19.56 0.0454872213304042
19.58 0.039578728377819
19.6 0.041137121617794
19.62 0.0415510237216949
19.64 0.0367355160415172
19.66 0.0381983257830143
19.68 0.0514600649476051
19.7 0.0368426963686943
19.72 0.0396165549755096
19.74 0.0440643690526485
19.76 0.0395851172506809
19.78 0.0382772907614707
19.8 0.0420211404561996
19.82 0.0396422892808914
19.84 0.0439145863056182
19.86 0.046297512948513
19.88 0.0468158759176731
19.9 0.0322022065520286
19.92 0.039069514721632
19.94 0.0356414839625358
19.96 0.0390195623040199
19.98 0.0422943122684955

==> figures/teaser/criterion/tent.dat <==
0.0 0.1012800261378288
0.02 0.110099010169506
0.04 0.1043421775102615
0.06 0.0866512656211853
0.08 0.0874764323234558
0.1 0.0695849359035492
0.12 0.0751230120658874
0.14 0.0750763565301895
0.16 0.0817319154739379
0.18 0.0805225670337677
0.2 0.0963894873857498
0.22 0.0893190279603004
0.24 0.0904015004634857
0.26 0.0869065150618553
0.28 0.0797803476452827
0.3 0.0897296443581581
0.32 0.0817694514989852
0.34 0.0745774805545806
0.36 0.0692027360200882
0.38 0.0637002289295196
0.4 0.0795675069093704
0.42 0.0766180008649826
0.44 0.0656856596469879
0.46 0.0746131166815757
0.48 0.0674167349934578
0.5 0.0818013995885849
0.52 0.0731101632118225
0.54 0.0830475687980651
0.56 0.0703117921948432
0.58 0.0790906772017479
0.6 0.0596668981015682
0.62 0.0589090585708618
0.64 0.0718201771378517
0.66 0.0729020535945892
0.68 0.0785836428403854
0.7 0.0685169473290443
0.72 0.0620375908911228
0.74 0.0618718974292278
0.76 0.0729429051280021
0.78 0.0647216960787773
0.8 0.0607310198247432
0.82 0.060114212334156
0.84 0.0720698684453964
0.86 0.0654309540987014
0.88 0.0776795297861099
0.9 0.0723702758550643
0.92 0.0700120851397514
0.94 0.0543418452143669
0.96 0.065962053835392
0.98 0.0618701800704002
1.0 0.0608987361192703
1.02 0.059979423880577
1.04 0.0747058242559433
1.06 0.0632732436060905
1.08 0.0566529929637908
1.1 0.0696092694997787
1.12 0.0679579675197601
1.14 0.0570563189685344
1.16 0.0519262626767158
1.18 0.0576568953692913
1.2 0.0546903386712074
1.22 0.0532337017357349
1.24 0.0621649473905563
1.26 0.0659350901842117
1.28 0.0616241171956062
1.3 0.0538215823471546
1.32 0.0728618875145912
1.34 0.0643295049667358
1.36 0.0619734227657318
1.38 0.0651165023446083
1.4 0.0574152804911136
1.42 0.0630152225494384
1.44 0.0465516597032547
1.46 0.0535017773509025
1.48 0.0619583949446678
1.5 0.051564835011959
1.52 0.0550491586327552
1.54 0.0560846328735351
1.56 0.0594847947359085
1.58 0.0573973655700683
1.6 0.05500078946352
1.62 0.0650397688150405
1.64 0.050538495182991
1.66 0.0655064657330513
1.68 0.0586263798177242
1.7 0.0524822995066642
1.72 0.0633981078863143
1.74 0.0557690151035785
1.76 0.0487849414348602
1.78 0.0600448474287986
1.8 0.0577796436846256
1.82 0.0553021728992462
1.84 0.0403038077056407
1.86 0.0500144176185131
1.88 0.0531304217875003
1.9 0.0532935410737991
1.92 0.0490402244031429
1.94 0.049348872154951
1.96 0.047088623046875
1.98 0.0588588006794452
2.0 0.0547076612710952
2.02 0.0447626635432243
2.04 0.0497706197202205
2.06 0.0555791556835174
2.08 0.0516796112060546
2.1 0.0535406433045864
2.12 0.0471950210630893
2.14 0.0515575669705867
2.16 0.0438471101224422
2.18 0.0573645941913127
2.2 0.0467762686312198
2.22 0.0365972481667995
2.24 0.0426715202629566
2.26 0.036880787461996
2.28 0.0406571514904499
2.3 0.0395153723657131
2.32 0.039095290005207
2.34 0.0434688590466976
2.36 0.0403017066419124
2.38 0.045525312423706
2.4 0.0499280057847499
2.42 0.0394839979708194
2.44 0.0389052145183086
2.46 0.0403422676026821
2.48 0.0379418991506099
2.5 0.0314138084650039
2.52 0.0282608997076749
2.54 0.0364630185067653
2.56 0.036418542265892
2.58 0.0410311855375766
2.6 0.0388359427452087
2.62 0.0394623838365078
2.64 0.03726402297616
2.66 0.0366261340677738
2.68 0.0289496947079896
2.7 0.0359178818762302
2.72 0.0399445667862892
2.74 0.031752310693264
2.76 0.0269029643386602
2.78 0.0358881093561649
2.8 0.035973522812128
2.82 0.0367410741746425
2.84 0.0344222448766231
2.86 0.03175575658679
2.88 0.0388766713440418
2.9 0.0294598750770092
2.92 0.0335721038281917
2.94 0.0300904847681522
2.96 0.0340915694832801
2.98 0.0406435020267963
3.0 0.0292722452431917
3.02 0.0319209620356559
3.04 0.0353847816586494
3.06 0.0227385517209768
3.08 0.0372522585093975
3.1 0.0323629714548587
3.12 0.0356594733893871
3.14 0.0340427868068218
3.16 0.0274007506668567
3.18 0.030918538570404
3.2 0.0282078422605991
3.22 0.0290665049105882
3.24 0.0320186577737331
3.26 0.0310698244720697
3.28 0.0339522920548915
3.3 0.0338324233889579
3.32 0.0332100205123424
3.34 0.0355083160102367
3.36 0.0290322471410036
3.38 0.0244614742696285
3.4 0.0261066667735576
3.42 0.024922827258706
3.44 0.0243260338902473
3.46 0.0268128234893083
3.48 0.028461281210184
3.5 0.0283184964209795
3.52 0.0275236591696739
3.54 0.0350548550486564
3.56 0.030632946640253
3.58 0.0226545147597789
3.6 0.0187141634523868
3.62 0.0322992578148841
3.64 0.0262103527784347
3.66 0.026055347174406
3.68 0.0244155935943126
3.7 0.0281804073601961
3.72 0.0280566029250621
3.74 0.0297336596995592
3.76 0.0281093902885913
3.78 0.019020639359951
3.8 0.0358554683625698
3.82 0.0230638310313224
3.84 0.0238756109029054
3.86 0.0316306091845035
3.88 0.0306436773389577
3.9 0.0284900981932878
3.92 0.0212646685540676
3.94 0.024499375373125
3.96 0.0254489220678806
3.98 0.0201029907912015
4.0 0.0206123813986778
4.02 0.0255406647920608
4.04 0.020705871284008
4.06 0.0239113941788673
4.08 0.022002013400197
4.1 0.019932659342885
4.12 0.0213359929621219
4.14 0.0193000342696905
4.16 0.0247752293944358
4.18 0.0234161242842674
4.2 0.0220587253570556
4.22 0.0242228470742702
4.24 0.020823573693633
4.26 0.0190234631299972
4.28 0.0206563826650381
4.3 0.0211739186197519
4.32 0.0172206964343786
4.34 0.0202912800014019
4.36 0.0181959252804517
4.38 0.018738679587841
4.4 0.0204253457486629
4.42 0.0185872968286275
4.44 0.023439884185791
4.46 0.023324592038989
4.48 0.0239952132105827
4.5 0.0156647600233554
4.52 0.0215233154594898
4.54 0.019540200009942
4.56 0.0168409533798694
4.58 0.0166603382676839
4.6 0.015578094869852
4.62 0.0150137655436992
4.64 0.0151618020609021
4.66 0.0200265012681484
4.68 0.0157142020761966
4.7 0.0127652734518051
4.72 0.0171743985265493
4.74 0.024459583684802
4.76 0.0169209446758031
4.78 0.0186946671456098
4.8 0.0211636200547218
4.82 0.0185053069144487
4.84 0.0181582812219858
4.86 0.0140284653753042
4.88 0.0162368714809417
4.9 0.0149347996339201
4.92 0.0183183271437883
4.94 0.0141625124961137
4.96 0.0203022472560405
4.98 0.0186941362917423
5.0 0.0194166619330644
5.02 0.0176050588488578
5.04 0.0157276559621095
5.06 0.012830720283091
5.08 0.0177218113094568
5.1 0.0154381822794675
5.12 0.0169556699693202
5.14 0.01288871653378
5.16 0.0216532982885837
5.18 0.0162269566208124
5.2 0.0130118587985634
5.22 0.0151299647986888
5.24 0.0169805623590946
5.26 0.0165565740317106
5.28 0.0148588130250573
5.3 0.016562009230256
5.32 0.0247547123581171
5.34 0.0141058322042226
5.36 0.0151341119781136
5.38 0.0188512150198221
5.4 0.0131964283064007
5.42 0.01613106764853
5.44 0.0231777150183916
5.46 0.0187010895460844
5.48 0.0139687731862068
5.5 0.0152727430686354
5.52 0.0161018688231706
5.54 0.0155822467058897
5.56 0.0185793526470661
5.58 0.0181748736649751
5.6 0.0183314401656389
5.62 0.013278292492032
5.64 0.0146849136799573
5.66 0.0105095449835062
5.68 0.0116724893450737
5.7 0.0130482632666826
5.72 0.014298141002655
5.74 0.0098064765334129
5.76 0.0142896678298711
5.78 0.0093283355236053
5.8 0.0143535686656832
5.82 0.0114679327234625
5.84 0.0094601279124617
5.86 0.0146465478464961
5.88 0.0118742184713482
5.9 0.0127822495996952
5.92 0.013703491538763
5.94 0.0118953101336956
5.96 0.0114083588123321
5.98 0.0127278538420796
6.0 0.0117177888751029
6.02 0.0103586921468377
6.04 0.0112105486914515
6.06 0.0186787378042936
6.08 0.0103033548220992
6.1 0.0131264496594667
6.12 0.0123491492122411
6.14 0.0098529513925313
6.16 0.0094433994963765
6.18 0.0137063320726156
6.2 0.0114945266395807
6.22 0.0104227038100361
6.24 0.0119005218148231
6.26 0.0107709364965558
6.28 0.0137748075649142
6.3 0.0087498165667057
6.32 0.0126740327104926
6.34 0.007556717377156
6.36 0.0095544774085283
6.38 0.0088361660018563
6.4 0.0124704232439398
6.42 0.0104708345606923
6.44 0.0103540839627385
6.46 0.0127890668809413
6.48 0.0083007346838712
6.5 0.0080146603286266
6.52 0.0112081244587898
6.54 0.0094364145770668
6.56 0.0112170586362481
6.58 0.0062712314538657
6.6 0.0111353211104869
6.62 0.0105069642886519
6.64 0.0118781775236129
6.66 0.0103891529142856
6.68 0.0120853194966912
6.7 0.0095293577760458
6.72 0.0084307063370943
6.74 0.0090497341006994
6.76 0.0104257436469197
6.78 0.0110544022172689
6.8 0.0123001392930746
6.82 0.0080931140109896
6.84 0.0089599238708615
6.86 0.0094636091962456
6.88 0.008480099029839
6.9 0.0147013878449797
6.92 0.0084942942485213
6.94 0.0104759577661752
6.96 0.0114749986678361
6.98 0.0086851865053176
7.0 0.0066384859383106
7.02 0.010302503593266
7.04 0.0121870413422584
7.06 0.0071293297223746
7.08 0.0106093389913439
7.1 0.007784463930875
7.12 0.010897034779191
7.14 0.0094480523839592
7.16 0.0088032316416502
7.18 0.0088624702766537
7.2 0.0102468580007553
7.22 0.0069866888225078
7.24 0.0072878003120422
7.26 0.0081322863698005
7.28 0.0059644733555614
7.3 0.009294937364757
7.32 0.0075108269229531
7.34 0.0077371760271489
7.36 0.0098836803808808
7.38 0.0063386792317032
7.4 0.0066161323338747
7.42 0.0064500104635953
7.44 0.0078880079090595
7.46 0.0073957731947302
7.48 0.0100805908441543
7.5 0.0066075287759304
7.52 0.0066865272819995
7.54 0.0100759705528616
7.56 0.0089237280189991
7.58 0.0056739849969744
7.6 0.0073876739479601
7.62 0.0075879367068409
7.64 0.0082756513729691
7.66 0.0098214903846383
7.68 0.0062831053510308
7.7 0.0078973835334181
7.72 0.0089575834572315
7.74 0.0092224134132266
7.76 0.0080110123381018
7.78 0.0076198391616344
7.8 0.0082663996145129
7.82 0.0059802778996527
7.84 0.0081904996186494
7.86 0.0078399591147899
7.88 0.0078078345395624
7.9 0.006786408368498
7.92 0.008818726055324
7.94 0.0072453441098332
7.96 0.0109064830467104
7.98 0.0065898587927222
8.0 0.0062242951244115
8.02 0.0087925922125577
8.04 0.0067136194556951
8.06 0.0073811057955026
8.08 0.0068242140114307
8.1 0.0093724345788359
8.12 0.0063367369584739
8.14 0.0048631466925144
8.16 0.0054168836213648
8.18 0.0090149985626339
8.2 0.006560122128576
8.22 0.0099911373108625
8.24 0.0100216483697295
8.26 0.0082060415297746
8.28 0.008006315678358
8.3 0.0071024647913873
8.32 0.0078028640709817
8.34 0.0065186470746994
8.36 0.0085978414863348
8.38 0.0064763566479086
8.4 0.0070514352992177
8.42 0.0058531919494271
8.44 0.0059851752594113
8.46 0.0084812194108963
8.48 0.0084778647869825
8.5 0.0067451470531523
8.52 0.0065402304753661
8.54 0.0087921041995286
8.56 0.0063337772153317
8.58 0.0081848111003637
8.6 0.0051827849820256
8.62 0.0066178934648633
8.64 0.005882020574063
8.66 0.0078581804409623
8.68 0.0057456656359136
8.7 0.0070571694523096
8.72 0.0064240964129567
8.74 0.0059129078872501
8.76 0.0073843854479491
8.78 0.0087791504338383
8.8 0.0065168449655175
8.82 0.0082391062751412
8.84 0.0048402580432593
8.86 0.0065065440721809
8.88 0.0056151379831135
8.9 0.0077272928319871
8.92 0.0058961920440196
8.94 0.0069433613680303
8.96 0.0062891324050724
8.98 0.0072396858595311
9.0 0.0064633693546056
9.02 0.0063636270351707
9.04 0.0068024233914911
9.06 0.0057015605270862
9.08 0.0063214167021214
9.1 0.0061257085762917
9.12 0.0055304686538875
9.14 0.0073378845117986
9.16 0.0056009371764957
9.18 0.0053758523426949
9.2 0.0067526283673942
9.22 0.0058733774349093
9.24 0.0063453055918216
9.26 0.0063487007282674
9.28 0.0059744417667388
9.3 0.0065484908409416
9.32 0.0055046686902642
9.34 0.0056886477395892
9.36 0.0066014030016958
9.38 0.004370595794171
9.4 0.0066877910867333
9.42 0.0043546063825488
9.44 0.0063705472275614
9.46 0.0044221151620149
9.48 0.0050307400524616
9.5 0.0046309381723403
9.52 0.007599152624607
9.54 0.0061559411697089
9.56 0.004949799273163
9.58 0.0052728545852005
9.6 0.0053531071171164
9.62 0.0050384700298309
9.64 0.0043889619410037
9.66 0.0057887169532477
9.68 0.0039592585526406
9.7 0.0069213942624628
9.72 0.0045334585011005
9.74 0.0077111823484301
9.76 0.005686123855412
9.78 0.0047798487357795
9.8 0.0067947646602988
9.82 0.005103257484734
9.84 0.00371173187159
9.86 0.005794083699584
9.88 0.0071109011769294
9.9 0.0067564449273049
9.92 0.0043843165040016
9.94 0.0092049734666943
9.96 0.0073215193115174
9.98 0.0046838331036269
10.0 0.0059139593504369
10.02 0.0064767785370349
10.04 0.0061129759997129
10.06 0.0045046932063996
10.08 0.007211236283183
10.1 0.0045432592742145
10.12 0.004599121864885
10.14 0.0062636756338179
10.16 0.0056023583747446
10.18 0.0051668267697095
10.2 0.0060834661126136
10.22 0.0057966569438576
10.24 0.0061351582407951
10.26 0.0047195823863148
10.28 0.0049146590754389
10.3 0.0057291509583592
10.32 0.0063851489685475
10.34 0.0050784451887011
10.36 0.005377625580877
10.38 0.0052533959969878
10.4 0.0045733712613582
10.42 0.0040500839240849
10.44 0.0044465577229857
10.46 0.0045013935305178
10.48 0.0054586017504334
10.5 0.0045535760000348
10.52 0.0056209452450275
10.54 0.0053940005600452
10.56 0.0054189269430935
10.58 0.0047981436364352
10.6 0.0053479955531656
10.62 0.0039940401911735
10.64 0.0038782113697379
10.66 0.0057476158253848
10.68 0.0049168597906827
10.7 0.006118269637227
10.72 0.0050386851653456
10.74 0.0064389570616185
10.76 0.0043602241203188
10.78 0.0046000792644917
10.8 0.0051101204007864
10.82 0.0061610741540789
10.84 0.0038547343574464
10.86 0.006481250282377
10.88 0.0043624313548207
10.9 0.0056947800330817
10.92 0.0051328688859939
10.94 0.0060570002533495
10.96 0.005001223180443
10.98 0.0052494518458843
11.0 0.0042366464622318
11.02 0.0044078757055103
11.04 0.003705468494445
11.06 0.004819075576961
11.08 0.0041686370968818
11.1 0.0061265742406249
11.12 0.0035728975199162
11.14 0.0070145050995051
11.16 0.0044946321286261
11.18 0.0057155075483024
11.2 0.0051481090486049
11.22 0.0045346557162702
11.24 0.0061739739030599
11.26 0.0041585997678339
11.28 0.005049695726484
11.3 0.0056510348804295
11.32 0.0041645746678113
11.34 0.0033539074938744
11.36 0.0035164942964911
11.38 0.00480428757146
11.4 0.0045420103706419
11.42 0.0044680717401206
11.44 0.0032641838770359
11.46 0.0029616153333336
11.48 0.003405169583857
11.5 0.0041717449203133
11.52 0.0054350649006664
11.54 0.0039963969029486
11.56 0.0065201516263186
11.58 0.0049703456461429
11.6 0.0033077266998589
11.62 0.0047812676057219
11.64 0.003843868849799
11.66 0.0043637691996991
11.68 0.0041422895155847
11.7 0.0040962528437376
11.72 0.0034764017909765
11.74 0.0047415904700756
11.76 0.0054558683186769
11.78 0.0035595886874943
11.8 0.0041398187167942
11.82 0.0044553102925419
11.84 0.0046623232774436
11.86 0.0034614910837262
11.88 0.0047776200808584
11.9 0.0048710661940276
11.92 0.0029193346854299
11.94 0.0037276183720678
11.96 0.0056928605772554
11.98 0.0037514208815991
12.0 0.003677106462419
12.02 0.0034334722440689
12.04 0.0033468082547187
12.06 0.0039159595035016
12.08 0.0028762659057974
12.1 0.0058494769036769
12.12 0.0029602418653666
12.14 0.0044582891277968
12.16 0.0034474227577447
12.18 0.0035701608285307
12.2 0.0039982902817428
12.22 0.0034068678505718
12.24 0.0038541015237569
12.26 0.0036720149219036
12.28 0.0033478715922683
12.3 0.0033814653288573
12.32 0.0049224733375012
12.34 0.0036957275588065
12.36 0.0025446850340813
12.38 0.0055187763646245
12.4 0.0033675355371087
12.42 0.0041141011752188
12.44 0.0034044159110635
12.46 0.005187306087464
12.48 0.0039329407736659
12.5 0.0040793162770569
12.52 0.0037786986213177
12.54 0.0029263256583362
12.56 0.0031294708605855
12.58 0.0036667089443653
12.6 0.0041216081008315
12.62 0.0035991352051496
12.64 0.0031419948209077
12.66 0.0031640511006116
12.68 0.0041274684481322
12.7 0.0028101212810724
12.72 0.0034809077624231
12.74 0.0029446005355566
12.76 0.0038733088877052
12.78 0.0031601353548467
12.8 0.0038697877898812
12.82 0.0033798031508922
12.84 0.0032536680810153
12.86 0.0030784748960286
12.88 0.0037197347264736
12.9 0.00419807061553
12.92 0.002981998026371
12.94 0.0032955445349216
12.96 0.0032137997914105
12.98 0.0042786477133631
13.0 0.0033725942485034
13.02 0.0052117644809186
13.04 0.0033370696473866
13.06 0.0032733944244682
13.08 0.0040656677447259
13.1 0.0032317859586328
13.12 0.0035944690462201
13.14 0.0035245215985924
13.16 0.004582607652992
13.18 0.0025529803242534
13.2 0.0034543802030384
13.22 0.0037006095517426
13.24 0.0027205715887248
13.26 0.004527021665126
13.28 0.0045399758964776
13.3 0.0039058479014784
13.32 0.002936664968729
13.34 0.0040449621155858
13.36 0.0031652825418859
13.38 0.0032383319921791
13.4 0.0041128159500658
13.42 0.0032129406463354
13.44 0.0037081292830407
13.46 0.0034279231913387
13.48 0.0033585256896913
13.5 0.0040325340814888
13.52 0.0026480595115572
13.54 0.003482176689431
13.56 0.0036750498693436
13.58 0.0023581108544021
13.6 0.0034207387361675
13.62 0.002547325566411
13.64 0.0029190350323915
13.66 0.0040091075934469
13.68 0.0032782065682113
13.7 0.0026330430991947
13.72 0.0035654387902468
13.74 0.0032403944060206
13.76 0.003400259418413
13.78 0.0032092435285449
13.8 0.003530983813107
13.82 0.0034474311396479
13.84 0.0034749382175505
13.86 0.003157056402415
13.88 0.0024517979472875
13.9 0.003085889853537
13.92 0.0036712330766022
13.94 0.0033316989429295
13.96 0.003423080779612
13.98 0.002821406815201
14.0 0.0029512748587876
14.02 0.0026991867925971
14.04 0.0032810175325721
14.06 0.0029112291522324
14.08 0.0034473224077373
14.1 0.0036278325133025
14.12 0.0036556776612997
14.14 0.0032331123948097
14.16 0.0031588193960487
14.18 0.0028649412561208
14.2 0.0025893766433
14.22 0.0023897159844636
14.24 0.0025668351445347
14.26 0.0034161054063588
14.28 0.0028698768001049
14.3 0.0032625710591673
14.32 0.0022782932501286
14.34 0.0031050182878971
14.36 0.0023331092670559
14.38 0.0037810688372701
14.4 0.0031520496122539
14.42 0.0022824506741017
14.44 0.0019712382927536
14.46 0.0025070533156394
14.48 0.0023907867725938
14.5 0.0026438580825924
14.52 0.0023066878784447
14.54 0.002611058531329
14.56 0.0022517193574458
14.58 0.0033706196118146
14.6 0.003313735127449
14.62 0.0029274269472807
14.64 0.0033492259681224
14.66 0.0032850001007318
14.68 0.0033771563321352
14.7 0.0035500992089509
14.72 0.0024425210431218
14.74 0.0029131055343896
14.76 0.0035672886297106
14.78 0.0031075009610503
14.8 0.0034607136622071
14.82 0.0036882951389998
14.84 0.0029833225999027
14.86 0.0030221247579902
14.88 0.0028596692718565
14.9 0.0034794118255376
14.92 0.0025035694707185
14.94 0.0026594845112413
14.96 0.0032628152985125
14.98 0.0041478448547422
15.0 0.0030497096013277
15.02 0.0029737213626503
15.04 0.0031692865304648
15.06 0.0024890764616429
15.08 0.0030350349843502
15.1 0.0040692221373319
15.12 0.0029653701931238
15.14 0.0037864064797759
15.16 0.0021757977083325
15.18 0.0024284529499709
15.2 0.0023467848077416
15.22 0.0021168761886656
15.24 0.0027289385907351
15.26 0.0025072926655411
15.28 0.0021889738272875
15.3 0.0027669067494571
15.32 0.0031719298567622
15.34 0.002647036453709
15.36 0.0023417801130563
15.38 0.0030942682642489
15.4 0.0029983778949826
15.42 0.0029639655258506
15.44 0.002040134044364
15.46 0.0024616660084575
15.48 0.0027388478629291
15.5 0.0026065150741487
15.52 0.0019997849594801
15.54 0.0033183540217578
15.56 0.0033247917890548
15.58 0.0035564890131354
15.6 0.0025853277184069
15.62 0.0030110746156424
15.64 0.0025366391055285
15.66 0.0030441465787589
15.68 0.0021729012951254
15.7 0.0025209842715412
15.72 0.0029806473758071
15.74 0.0027763224206864
15.76 0.0025239237584173
15.78 0.0026375702582299
15.8 0.0025185709819197
15.82 0.003278522985056
15.84 0.0028356756083667
15.86 0.0034545054659247
15.88 0.0032857945188879
15.9 0.0023195177782326
15.92 0.0024713661987334
15.94 0.00194506382104
15.96 0.0023402534425258
15.98 0.0020926776342093
16.0 0.0020447014831006
16.02 0.002364793093875
16.04 0.0040794238448143
16.06 0.0024021985009312
16.08 0.0031094336882233
16.1 0.0022587445564568
16.12 0.0024941186420619
16.14 0.0026964880526065
16.16 0.0028236364014446
16.18 0.0021479974966496
16.2 0.0035128784365952
16.22 0.0037846483755856
16.24 0.0023151785135269
16.26 0.0026363276410847
16.28 0.002651804825291
16.3 0.0030927299521863
16.32 0.0024250699207186
16.34 0.0019397316500544
16.36 0.0024716274347156
16.38 0.002970200497657
16.4 0.0018556073773652
16.42 0.0025575412437319
16.44 0.0019319118000566
16.46 0.001782096340321
16.48 0.00227688299492
16.5 0.0027152907568961
16.52 0.0023544060532003
16.54 0.0027235511224716
16.56 0.0028299323748797
16.58 0.0027868680190294
16.6 0.0023166064638644
16.62 0.0028633815236389
16.64 0.0026954833883792
16.66 0.0025806969497352
16.68 0.0016051580896601
16.7 0.0023046995047479
16.72 0.0025101553183048
16.74 0.0023473592009395
16.76 0.0024354862980544
16.78 0.0023776481393724
16.8 0.0024551656097173
16.82 0.0023739479947835
16.84 0.0019738764967769
16.86 0.0023185235913842
16.88 0.0022727970499545
16.9 0.0013696592068299
16.92 0.002099833684042
16.94 0.0025533225852996
16.96 0.002869703574106
16.98 0.0020929723978042
17.0 0.003861510194838
17.02 0.0019109747372567
17.04 0.0022173288743942
17.06 0.0019121778896078
17.08 0.0021862490102648
17.1 0.0028440689202398
17.12 0.0020151427015662
17.14 0.0022211184259504
17.16 0.0022964091040194
17.18 0.0026197186671197
17.2 0.002895641606301
17.22 0.0018795818323269
17.24 0.0023831231519579
17.26 0.0026674759574234
17.28 0.0025830420199781
17.3 0.0020783951040357
17.32 0.0020887420978397
17.34 0.0019207065925002
17.36 0.0018693142337724
17.38 0.0022628873120993
17.4 0.0023816677276045
17.42 0.0027575003914535
17.44 0.0018047527410089
17.46 0.0033830443862825
17.48 0.0017512267222627
17.5 0.0026330535765737
17.52 0.001831208821386
17.54 0.0022089220583438
17.56 0.0024377140216529
17.58 0.0022464564535766
17.6 0.001667478820309
17.62 0.0023826588876545
17.64 0.0018192201387137
17.66 0.0020658585708588
17.68 0.0024547609500586
17.7 0.0015142704360187
17.72 0.002517641056329
17.74 0.0017452329630032
17.76 0.0020301318727433
17.78 0.0025777649134397
17.8 0.0020806787069886
17.82 0.0020661954768002
17.84 0.0021867819596081
17.86 0.0018627734389156
17.88 0.0016555926995351
17.9 0.0021677212789654
17.92 0.0021468573249876
17.94 0.0019394233822822
17.96 0.0022278593387454
17.98 0.0021513171959668
18.0 0.0029856031760573
18.02 0.0020940348040312
18.04 0.0027514772955328
18.06 0.0018136471044272
18.08 0.0030316144693642
18.1 0.003286613849923
18.12 0.0019672482740134
18.14 0.0019675090443342
18.16 0.002053938107565
18.18 0.0020369563717395
18.2 0.0020933402702212
18.22 0.0019347718916833
18.24 0.0017293889541178
18.26 0.002020030748099
18.28 0.0020400483626872
18.3 0.0020433922763913
18.32 0.002102165017277
18.34 0.0016331236111
18.36 0.0017263317713513
18.38 0.0015948824584484
18.4 0.0020934643689543
18.42 0.0015406019520014
18.44 0.0020805518142879
18.46 0.0017366028623655
18.48 0.0022808641660958
18.5 0.0019645330030471
18.52 0.0022376542910933
18.54 0.0017326277447864
18.56 0.001488690264523
18.58 0.0016652314225211
18.6 0.0023533806670457
18.62 0.0020405026152729
18.64 0.0018335877684876
18.66 0.0021859253756701
18.68 0.0017512835329398
18.7 0.0018920340808108
18.72 0.0016280243871733
18.74 0.0020267548970878
18.76 0.0016656710067763
18.78 0.0020540517289191
18.8 0.0025758142583072
18.82 0.0025128042325377
18.84 0.0018457541009411
18.86 0.0021377790253609
18.88 0.0019985865801572
18.9 0.0016697504324838
18.92 0.0015451397048309
18.94 0.0023355225566774
18.96 0.0018512934911996
18.98 0.0019692219793796
19.0 0.0020660329610109
19.02 0.0017832791199907
19.04 0.0023107074666768
19.06 0.0029725530184805
19.08 0.0017526191659271
19.1 0.0020129061304032
19.12 0.002023916458711
19.14 0.0029617440886795
19.16 0.001774551696144
19.18 0.0021050036884844
19.2 0.0023039043880999
19.22 0.0016308024059981
19.24 0.0017351552378386
19.26 0.0016180821694433
19.28 0.0021847169846296
19.3 0.001482339692302
19.32 0.0025813281536102
19.34 0.0024450810160487
19.36 0.0018091810634359
19.38 0.0020288059022277
19.4 0.001679336768575
19.42 0.0017147589242085
19.44 0.0018171522533521
19.46 0.0017118175746873
19.48 0.0020737848244607
19.5 0.0026073991321027
19.52 0.0017848197603598
19.54 0.0016403902554884
19.56 0.0026072189211845
19.58 0.0016380100278183
19.6 0.0018803084967657
19.62 0.0022497973404824
19.64 0.0015362560516223
19.66 0.0012084209593012
19.68 0.0017789097037166
19.7 0.0020821222569793
19.72 0.0024670897983014
19.74 0.0018076392589136
19.76 0.0017293858109042
19.78 0.0012626905227079
19.8 0.0018116298597306
19.82 0.0017647525528445
19.84 0.0018624521326273
19.86 0.0019997439812868
19.88 0.00196228409186
19.9 0.0020106255542486
19.92 0.0016076056053861
19.94 0.0016378635773435
19.96 0.0017425467958673
19.98 0.0014686402864754

==> figures/teaser/criterion/ur.dat <==
0.0 0.020068495493333435 
0.022222222222221255 0.020314022658051344 
0.04444444444444473 0.020213389600474904 
0.06666666666666599 0.020691446215401366 
0.08888888888888946 0.021567979857848738 
0.11111111111111072 0.020874758470651712 
0.1333333333333342 0.02076248085011813 
0.15555555555555545 0.021689661651195326 
0.1777777777777767 0.022354383892232526 
0.20000000000000018 0.021558259711015743 
0.22222222222222143 0.02101134461463801 
0.2444444444444449 0.020677458950436583 
0.26666666666666616 0.02028536017296815 
0.28888888888888964 0.021844323755662347 
0.3111111111111109 0.022376571016769098 
0.33333333333333437 0.021370437595763372 
0.3555555555555556 0.021907980094125774 
0.3777777777777769 0.021819299045784186 
0.40000000000000036 0.023264837421118255 
0.4222222222222216 0.023653927491165627 
0.4444444444444451 0.02196191078920855 
0.46666666666666634 0.021440542164939475 
0.4888888888888898 0.021248612663696032 
0.5111111111111111 0.021248434060567426 
0.5333333333333323 0.019250949723172747 
0.5555555555555558 0.01995501326344671 
0.5777777777777771 0.021375759295023944 
0.6000000000000005 0.021350501744378053 
0.6222222222222218 0.02048467486963435 
0.6444444444444453 0.02243690575603478 
0.6666666666666665 0.021540555235156213 
0.68888888888889 0.023107393883766696 
0.7111111111111112 0.023253981283011645 
0.7333333333333325 0.022003940971681436 
0.755555555555556 0.021903792109841128 
0.7777777777777772 0.022286310906290126 
0.8000000000000007 0.021126009108737815 
0.822222222222222 0.02026078166600027 
0.8444444444444454 0.019424673877522905 
0.8666666666666667 0.022428874182719816 
0.888888888888888 0.021192654679948526 
0.9111111111111114 0.02130457007051393 
0.9333333333333327 0.01926940042315109 
0.9555555555555562 0.019453206427601153 
0.9777777777777774 0.02002518439911587 
1.0000000000000009 0.021063499967572213 
1.0222222222222221 0.019874556002083193 
1.0444444444444434 0.017678096664553226 
1.0666666666666669 0.01779032350388133 
1.0888888888888881 0.017419702541672844 
1.1111111111111116 0.02058844692476165 
1.1333333333333329 0.019884953888949477 
1.1555555555555563 0.018679739399113996 
1.1777777777777776 0.018577875495557512 
1.200000000000001 0.0181171653543726 
1.2222222222222223 0.018217235134882995 
1.2444444444444436 0.018968664215078788 
1.266666666666667 0.01835501898104048 
1.2888888888888883 0.01810024897068737 
1.3111111111111118 0.019337790598505808 
1.333333333333333 0.017905429836702156 
1.3555555555555565 0.019723200454403365 
1.3777777777777778 0.018428769740547177 
1.399999999999999 0.019029484686939935 
1.4222222222222225 0.01932490055979629 
1.4444444444444438 0.0213364029309218 
1.4666666666666672 0.020976697865359634 
1.4888888888888885 0.020487847749331177 
1.511111111111112 0.01940769044461984 
1.5333333333333332 0.02116712427665578 
1.5555555555555545 0.019565241244298297 
1.577777777777778 0.020445803123684915 
1.5999999999999992 0.020902134161583805 
1.6222222222222227 0.021208386965158154 
1.644444444444444 0.020127316433018114 
1.6666666666666674 0.019704555357241197 
1.6888888888888887 0.02019686894465121 
1.7111111111111121 0.0193406000658091 
1.7333333333333334 0.02006784218183695 
1.7555555555555546 0.018363898026049846 
1.7777777777777781 0.018343627803370975 
1.7999999999999994 0.01844829810456532 
1.8222222222222229 0.01916456035970447 
1.844444444444444 0.01949930172481183 
1.8666666666666676 0.01987718543462082 
1.8888888888888888 0.020607540370234996 
1.91111111111111 0.018365021906972156 
1.9333333333333336 0.019664804260545232 
1.9555555555555548 0.0189104366437252 
1.9777777777777783 0.018903569462699336 
1.9999999999999996 0.019832570538253557 
2.022222222222223 0.020172380280198337 
2.0444444444444443 0.018431026868579847 
2.0666666666666678 0.019594224434043104 
2.088888888888889 0.019251599622252827 
2.1111111111111103 0.017152901763534262 
2.1333333333333337 0.01822435431394698 
2.155555555555555 0.016394384852079627 
2.1777777777777785 0.016889577521378776 
2.1999999999999997 0.01935800744045421 
2.222222222222223 0.01865383219291364 
2.2444444444444445 0.01668577253036455 
2.2666666666666657 0.01676818879943969 
2.288888888888889 0.015983944054693968 
2.3111111111111104 0.018015836990266786 
2.333333333333334 0.01625865476428387 
2.355555555555555 0.015576819055152565 
2.3777777777777787 0.014913281595235833 
2.4 0.014086281920539566 
2.422222222222221 0.013151087420924898 
2.4444444444444446 0.015303665548155654 
2.466666666666666 0.017253166868001945 
2.4888888888888894 0.016148543941402378 
2.5111111111111106 0.016433814178464286 
2.533333333333334 0.014957178379049581 
2.5555555555555554 0.016104879246972553 
2.577777777777779 0.013765966210277357 
2.6 0.016943010319259114 
2.6222222222222213 0.01445370783599088 
2.644444444444445 0.014548284737743798 
2.666666666666666 0.013694120836851825 
2.6888888888888896 0.015204782038874933 
2.711111111111111 0.014285318586609457 
2.7333333333333343 0.014354332313011683 
2.7555555555555555 0.014046088031840072 
2.777777777777777 0.015448704727981967 
2.8000000000000003 0.014513862214895461 
2.8222222222222215 0.015998506665950436 
2.844444444444445 0.014619975777773301 
2.8666666666666663 0.014393759684926136 
2.8888888888888897 0.016091374917279154 
2.911111111111111 0.013486639667879838 
2.9333333333333322 0.013562797104669002 
2.9555555555555557 0.013902338382497683 
2.977777777777777 0.013662390965374223 
3.0000000000000004 0.014693446505226408 
3.0222222222222217 0.013784826266266984 
3.044444444444445 0.013601893188753858 
3.0666666666666664 0.01425463041227632 
3.08888888888889 0.013069376391567127 
3.111111111111111 0.016552820610067378 
3.1333333333333324 0.015943051531759928 
3.155555555555556 0.017412214107102763 
3.177777777777777 0.014707223044060191 
3.2000000000000006 0.016209689080061755 
3.222222222222222 0.0149203424286844 
3.2444444444444454 0.01598880399374864 
3.2666666666666666 0.016032571757680976 
3.288888888888888 0.015671978439957573 
3.3111111111111113 0.015720854293291318 
3.3333333333333326 0.014955560687326465 
3.355555555555556 0.015538600516664149 
3.3777777777777773 0.017504114723387556 
3.400000000000001 0.015085163189718236 
3.422222222222222 0.015421649937153833 
3.4444444444444455 0.016384017349618828 
3.466666666666667 0.017918877203888336 
3.488888888888888 0.01714726737901761 
3.5111111111111115 0.016375900383861757 
3.5333333333333328 0.015614943314466586 
3.5555555555555562 0.015493436156730623 
3.5777777777777775 0.017287553484806307 
3.600000000000001 0.014897689912511313 
3.6222222222222222 0.016859290672535724 
3.6444444444444435 0.014937628750223185 
3.666666666666667 0.015013582160584796 
3.688888888888888 0.014431344978031805 
3.7111111111111117 0.013590686320566248 
3.733333333333333 0.012356361799931874 
3.7555555555555564 0.014826851828718419 
3.7777777777777777 0.013177092070830697 
3.799999999999999 0.01343445416159736 
3.8222222222222224 0.011704966959268795 
3.8444444444444437 0.013651338026057325 
3.866666666666667 0.013495408895919752 
3.8888888888888884 0.015919575445057833 
3.911111111111112 0.014803853857615975 
3.933333333333333 0.01384671119129443 
3.9555555555555566 0.014148176118199992 
3.977777777777778 0.013923389393418424 
3.999999999999999 0.016286798078513527 
4.022222222222222 0.014680349807065705 
4.044444444444444 0.013132317727212746 
4.066666666666667 0.013097995080101508 
4.088888888888889 0.012613931944165213 
4.1111111111111125 0.014552820600990538 
4.133333333333333 0.01374564504545814 
4.155555555555555 0.013720885697701189 
4.177777777777778 0.012882338754179122 
4.199999999999999 0.011789931879078314 
4.222222222222223 0.012488393068001565 
4.244444444444444 0.014294292810799464 
4.2666666666666675 0.013287411625825425 
4.288888888888889 0.013733248948363856 
4.31111111111111 0.013956652045370811 
4.333333333333334 0.014907752115977242 
4.355555555555554 0.014288485909876063 
4.377777777777778 0.014759265125288443 
4.3999999999999995 0.013273131374497805 
4.4222222222222225 0.014376723222373216 
4.444444444444445 0.013724518182329415 
4.466666666666668 0.015398418073092167 
4.488888888888889 0.012485240318041943 
4.51111111111111 0.013024677698912052 
4.533333333333333 0.015386192322570342 
4.555555555555555 0.013850456268876014 
4.577777777777778 0.014090302398511664 
4.6 0.014524979368428212 
4.622222222222224 0.015138428298463366 
4.644444444444444 0.015902941941441685 
4.666666666666666 0.01644344819462367 
4.688888888888889 0.016080186790123515 
4.71111111111111 0.01596489684617285 
4.733333333333334 0.015717804404337298 
4.755555555555555 0.015437975627534515 
4.777777777777779 0.01469994212459677 
4.8 0.013299142966807884 
4.822222222222223 0.015840605934500027 
4.844444444444445 0.014673673079056745 
4.866666666666665 0.014720262370984007 
4.888888888888889 0.013724348723714253 
4.9111111111111105 0.015726180888597327 
4.933333333333334 0.015625175426386972 
4.955555555555556 0.015263473292912156 
4.977777777777779 0.016039788147282283 
5.0 0.014207473798758547 
5.022222222222221 0.014630459520081912 
5.044444444444444 0.01434967585433368 
5.066666666666666 0.014375190469265473 
5.0888888888888895 0.015482277517141011 
5.111111111111111 0.012574440501372113 
5.133333333333335 0.015186040817767135 
5.155555555555555 0.013116261872658361 
5.177777777777777 0.01478416172105353 
5.2 0.017450283849284057 
5.222222222222221 0.014159439976430422 
5.244444444444445 0.013275987949457224 
5.266666666666666 0.015438627647182391 
5.28888888888889 0.013627781607776859 
5.311111111111111 0.01722462556504485 
5.333333333333334 0.013507013244231479 
5.355555555555556 0.013571920866685815 
5.377777777777776 0.013950146953862964 
5.4 0.013189944259858524 
5.422222222222222 0.011632197452958716 
5.444444444444445 0.014760580057026114 
5.466666666666667 0.014375838641907644 
5.48888888888889 0.012908562424792875 
5.511111111111111 0.012582875585563154 
5.533333333333332 0.013053568062840257 
5.555555555555555 0.013622873123958766 
5.5777777777777775 0.013618728270029343 
5.6000000000000005 0.013333087753475106 
5.622222222222222 0.014185759245979975 
5.644444444444446 0.011622252115013547 
5.666666666666666 0.013602660926320398 
5.68888888888889 0.012922672686779355 
5.711111111111111 0.014371036451116048 
5.7333333333333325 0.013078695347914249 
5.755555555555556 0.013092716629041197 
5.777777777777777 0.014678456824690825 
5.800000000000001 0.011875595958347251 
5.822222222222222 0.014007952473186704 
5.844444444444445 0.012702870067417825 
5.866666666666667 0.012877121086757192 
5.8888888888888875 0.011866130028824314 
5.911111111111111 0.0144463319659606 
5.933333333333333 0.014483001463098675 
5.955555555555556 0.015331243724800343 
5.977777777777778 0.014247375590177407 
6.000000000000001 0.012664306252764438 
6.022222222222222 0.015031103393893696 
6.044444444444443 0.013169775829612242 
6.066666666666666 0.014433693079706596 
6.088888888888889 0.012234432249201559 
6.111111111111112 0.012141035176618565 
6.133333333333333 0.012296673607991445 
6.155555555555557 0.01121973948337808 
6.177777777777777 0.011666131572149761 
6.200000000000001 0.012503746978230578 
6.222222222222222 0.0130119059126162 
6.244444444444444 0.012181170626577614 
6.2666666666666675 0.010189160316729522 
6.288888888888888 0.011238244435655095 
6.311111111111112 0.009839692663992722 
6.333333333333333 0.010389002406003493 
6.355555555555556 0.010210597937953609 
6.377777777777778 0.01116276194164647 
6.399999999999999 0.011947796976724403 
6.4222222222222225 0.011640651634748233 
6.444444444444444 0.011286671428930816 
6.466666666666667 0.010487874741401884 
6.488888888888889 0.012052773815546609 
6.511111111111112 0.007820915360893188 
6.533333333333333 0.009555652954641428 
6.5555555555555545 0.010974475302025662 
6.5777777777777775 0.009518903725288713 
6.6 0.00836393838793093 
6.622222222222223 0.009984689830128176 
6.644444444444444 0.009263292813078524 
6.666666666666668 0.010193648791873827 
6.688888888888888 0.009150299050328449 
6.711111111111112 0.01080611045106517 
6.733333333333333 0.009352807112368876 
6.755555555555555 0.010405988331006028 
6.777777777777779 0.008793834659848475 
6.799999999999999 0.009393800674783258 
6.822222222222223 0.008179436733259814 
6.844444444444444 0.00803241996741977 
6.866666666666667 0.008432397160021586 
6.888888888888889 0.00890572809162466 
6.91111111111111 0.007882788858355397 
6.933333333333334 0.010286966727776773 
6.955555555555555 0.008761479284773731 
6.977777777777778 0.009709908410690405 
7.0 0.00789858478543688 
7.022222222222223 0.010319059320651434 
7.044444444444444 0.009134644354512845 
7.066666666666668 0.008305927505156506 
7.088888888888889 0.010032289837415017 
7.111111111111111 0.010683327560441304 
7.133333333333334 0.008615353532387623 
7.155555555555555 0.010184816360480877 
7.177777777777779 0.009104216665680847 
7.199999999999999 0.009692266308192385 
7.222222222222223 0.009992339569599256 
7.2444444444444445 0.00858662024814962 
7.266666666666666 0.009358119469808005 
7.28888888888889 0.00862941001347546 
7.31111111111111 0.007306329867032419 
7.333333333333334 0.010604109698177972 
7.355555555555555 0.009062587022484083 
7.377777777777778 0.0083476341347733 
7.4 0.009809197603863274 
7.422222222222221 0.009671422311244854 
7.444444444444445 0.01019866218324182 
7.466666666666666 0.010043668535983907 
7.488888888888889 0.01020795698548093 
7.511111111111111 0.008770224913887579 
7.533333333333334 0.009391222887878211 
7.555555555555555 0.008858808840967439 
7.577777777777779 0.010337500650347872 
7.6 0.010470355186441464 
7.622222222222222 0.010213035364499147 
7.644444444444445 0.009701452494838307 
7.666666666666666 0.011622727177967104 
7.68888888888889 0.01018080010641773 
7.71111111111111 0.012049200923847824 
7.733333333333334 0.00856618556511439 
7.7555555555555555 0.01011970740830714 
7.777777777777777 0.010236895693237236 
7.800000000000001 0.010311441325013514 
7.822222222222221 0.010912097224370814 
7.844444444444445 0.011511296194600113 
7.866666666666666 0.009234763770629054 
7.888888888888889 0.011340626767830571 
7.911111111111111 0.0101386325384748 
7.933333333333332 0.009669562722938506 
7.955555555555556 0.011365717698592546 
7.977777777777777 0.0110853669451802 
8.0 0.00954750681356992 
8.022222222222222 0.0101448710169224 
8.044444444444444 0.011860904868074156 
8.066666666666666 0.010187547607124947 
8.08888888888889 0.009316863340335593 
8.11111111111111 0.0076270985782725415 
8.133333333333333 0.009261452972487452 
8.155555555555555 0.008290303686658656 
8.177777777777777 0.00927621054773581 
8.200000000000001 0.010377002296279261 
8.222222222222221 0.009883377739001402 
8.244444444444445 0.010598478518810394 
8.266666666666666 0.00914534449441287 
8.288888888888888 0.01052697732531228 
8.311111111111112 0.010221122172448789 
8.333333333333332 0.010791033065757247 
8.355555555555556 0.011151922994907542 
8.377777777777776 0.008739480286330257 
8.4 0.012610784365779226 
8.422222222222222 0.012525539147339344 
8.444444444444446 0.012007326307634698 
8.466666666666667 0.010508741454240264 
8.488888888888887 0.011840248714233571 
8.511111111111111 0.011754465928619241 
8.533333333333333 0.010237749500731955 
8.555555555555557 0.010682005056670179 
8.577777777777778 0.010473727818541292 
8.600000000000001 0.011039348076358242 
8.622222222222222 0.010403313201407203 
8.644444444444444 0.011606957208776735 
8.666666666666668 0.010672002123256454 
8.688888888888888 0.01166458310176014 
8.711111111111112 0.010948699100683548 
8.733333333333333 0.010888576830002343 
8.755555555555556 0.01232547465612342 
8.777777777777779 0.010489439215239421 
8.799999999999999 0.011905935089441018 
8.822222222222223 0.01132276788331525 
8.844444444444443 0.011529323013745589 
8.866666666666667 0.010556381261132551 
8.88888888888889 0.010566076656888612 
8.911111111111111 0.01208551296925694 
8.933333333333334 0.008969204767802325 
8.955555555555556 0.010398306870560179 
8.977777777777778 0.011018478289982406 
9.0 0.011094441928724457 
9.022222222222222 0.010036361837720784 
9.044444444444444 0.012855270516426806 
9.066666666666666 0.010988843537265458 
9.088888888888889 0.012256091258513062 
9.111111111111112 0.009209283761402686 
9.133333333333333 0.009787655497320599 
9.155555555555555 0.010549283398829719 
9.177777777777777 0.010264244048320726 
9.2 0.01080729928581859 
9.222222222222223 0.010865458094463782 
9.244444444444444 0.012706279179826037 
9.266666666666667 0.011590340684551323 
9.288888888888888 0.01085239495130481 
9.31111111111111 0.010633232817279185 
9.333333333333334 0.010826181128997152 
9.355555555555554 0.010412278931943266 
9.377777777777778 0.010149060395535071 
9.399999999999999 0.012175289449749814 
9.422222222222222 0.011072566394193935 
9.444444444444445 0.012945815111590073 
9.466666666666669 0.010618236317113991 
9.488888888888889 0.00974773439381095 
9.51111111111111 0.009234382581998074 
9.533333333333333 0.010953117914717812 
9.555555555555555 0.010602039962214201 
9.57777777777778 0.00974932714430336 
9.6 0.010620804275613373 
9.622222222222224 0.010762012520574283 
9.644444444444444 0.010097695009092873 
9.666666666666666 0.011589020988197184 
9.68888888888889 0.011626391896364613 
9.71111111111111 0.009645011874916475 
9.733333333333334 0.01351926534658203 
9.755555555555555 0.012505983555324082 
9.777777777777779 0.012514932773387074 
9.8 0.011636782482522881 
9.822222222222223 0.01190322799330665 
9.844444444444445 0.011310390908852311 
9.866666666666665 0.010346974110580947 
9.88888888888889 0.010091433484235867 
9.911111111111111 0.010806923567960251 
9.933333333333334 0.011521568412585476 
9.955555555555556 0.01110571112256129 
9.977777777777778 0.011212283895466416 
10.0 0.012994698963915764 
10.022222222222222 0.01098964287479522 
10.044444444444444 0.011662054998946422 
10.066666666666668 0.012702537766430513 
10.088888888888889 0.011706579105432461 
10.11111111111111 0.012665843954535563 
10.133333333333333 0.011955900467959133 
10.155555555555555 0.01223048184357835 
10.177777777777779 0.01229602923775314 
10.2 0.012811804463432903 
10.222222222222221 0.01269835495802542 
10.244444444444445 0.012896883108465838 
10.266666666666666 0.012318767675089711 
10.28888888888889 0.012323157253108008 
10.31111111111111 0.012961560966267858 
10.333333333333332 0.013227141340132384 
10.355555555555556 0.012107736812813505 
10.37777777777778 0.013576684249433797 
10.4 0.011989858582917822 
10.42222222222222 0.011861063029872446 
10.444444444444443 0.013881270647905345 
10.466666666666667 0.013019103596856511 
10.48888888888889 0.01457007104324767 
10.511111111111111 0.012888294358388104 
10.533333333333331 0.012599133966420737 
10.555555555555555 0.014010724796862023 
10.57777777777778 0.012284158526954818 
10.600000000000001 0.014133591205212246 
10.622222222222222 0.015079006476700695 
10.644444444444442 0.012193115113881573 
10.666666666666666 0.011853954968703348 
10.68888888888889 0.012980281920683803 
10.711111111111112 0.013105220964908472 
10.733333333333333 0.012782333276364539 
10.755555555555556 0.012395999014438424 
10.777777777777777 0.013072338218267756 
10.8 0.011659785061832639 
10.822222222222223 0.011121323882617294 
10.844444444444443 0.012549354237551819 
10.866666666666667 0.013758708206838189 
10.88888888888889 0.013946775506354963 
10.911111111111111 0.010346928173669187 
10.933333333333334 0.011467560804581837 
10.955555555555554 0.011595828349845965 
10.977777777777778 0.012803547009742733 
11.0 0.011954534715622613 
11.022222222222222 0.012937395843408027 
11.044444444444444 0.012788985464049633 
11.066666666666666 0.012093401230504223 
11.08888888888889 0.013133625026303478 
11.11111111111111 0.013158888262817333 
11.133333333333333 0.012472968114111886 
11.155555555555555 0.01184523380467861 
11.177777777777777 0.01308846974493914 
11.200000000000001 0.011588531865774502 
11.222222222222221 0.01359181470782717 
11.244444444444444 0.013086540899358802 
11.266666666666667 0.013156860223657215 
11.288888888888891 0.011854216204636538 
11.311111111111112 0.013371446584184288 
11.333333333333332 0.010844391723755032 
11.355555555555554 0.011507963410310938 
11.377777777777778 0.011300822541501962 
11.400000000000002 0.012457795718645194 
11.422222222222222 0.012215629904006079 
11.444444444444443 0.01136630060128548 
11.466666666666665 0.012458584821133052 
11.488888888888889 0.012750467930853333 
11.511111111111113 0.01173161778427856 
11.533333333333333 0.011766626886668708 
11.555555555555554 0.011672580016492306 
11.577777777777778 0.011419251766744463 
11.600000000000001 0.012450376168033338 
11.622222222222224 0.013156609731889892 
11.644444444444444 0.011618958100480517 
11.666666666666664 0.01321871032240849 
11.688888888888888 0.012440563139418883 
11.711111111111112 0.012922011794128373 
11.733333333333334 0.013090837338742443 
11.755555555555555 0.01251734055334863 
11.777777777777779 0.011794544488993235 
11.8 0.012095447590559224 
11.822222222222223 0.01359251973003389 
11.844444444444445 0.01383554118399179 
11.866666666666665 0.014888522226395712 
11.88888888888889 0.009962024653383925 
11.911111111111111 0.0107846930597673 
11.933333333333334 0.011173077903305977 
11.955555555555556 0.012005295794497897 
11.977777777777778 0.01052822901563831 
12.0 0.011382893251909078 
12.022222222222222 0.011011354797809503 
12.044444444444444 0.011710926692383912 
12.066666666666666 0.012959430181689846 
12.088888888888889 0.01311477410098715 
12.111111111111112 0.011445646287243528 
12.133333333333333 0.01066310074167974 
12.155555555555555 0.010986213669295126 
12.177777777777777 0.010555028637223435 
12.2 0.011051360295490685 
12.222222222222223 0.010158547610090973 
12.244444444444444 0.009052568831483443 
12.266666666666666 0.009112105655916067 
12.28888888888889 0.00925667134914092 
12.311111111111114 0.009984003403265084 
12.333333333333334 0.009402493773515682 
12.355555555555554 0.010582298979476781 
12.377777777777776 0.010199395405363708 
12.4 0.009849408582924024 
12.422222222222224 0.0071706071271104045 
12.444444444444445 0.010342099752289965 
12.466666666666665 0.008085868051508977 
12.488888888888889 0.010583138540637376 
12.511111111111111 0.008156759757784343 
12.533333333333335 0.01061809840233488 
12.555555555555555 0.010624062076748769 
12.577777777777776 0.008194750020521235 
12.6 0.010362453101797594 
12.622222222222224 0.009392406349109724 
12.644444444444446 0.009823975865234225 
12.666666666666666 0.006877909548028438 
12.688888888888886 0.009893314680157228 
12.71111111111111 0.008289217929735306 
12.733333333333334 0.007151897667552259 
12.755555555555556 0.00897221991993967 
12.777777777777777 0.006106906535761122 
12.8 0.0075464487776887735 
12.822222222222223 0.005940016623028078 
12.844444444444445 0.009067599341334566 
12.866666666666667 0.008200178128767156 
12.888888888888888 0.007935572899641523 
12.911111111111111 0.009418293442709346 
12.933333333333334 0.006564899456049862 
12.955555555555556 0.009527241212985026 
12.977777777777778 0.00806313684333945 
13.0 0.006342936093160035 
13.022222222222222 0.008747342443312716 
13.044444444444444 0.008347618727995809 
13.066666666666666 0.0063912428267478595 
13.088888888888889 0.007850053501052476 
13.11111111111111 0.007259672480497393 
13.133333333333335 0.006228943254178342 
13.155555555555555 0.006383826585443581 
13.177777777777777 0.008172721068778817 
13.2 0.006403725915191987 
13.222222222222221 0.00620600162970128 
13.244444444444445 0.007954662681667076 
13.266666666666666 0.007733008507947143 
13.288888888888888 0.00848117987378798 
13.311111111111112 0.00925435835387176 
13.333333333333336 0.009824082875123836 
13.355555555555556 0.00995535605772255 
13.377777777777776 0.005979999340327389 
13.399999999999999 0.008564137368128695 
13.422222222222222 0.009423692388429127 
13.444444444444446 0.00856767516368968 
13.466666666666667 0.008430803022788234 
13.488888888888887 0.007890670139854623 
13.511111111111111 0.007672859098353273 
13.533333333333335 0.00711239163230499 
13.555555555555557 0.008473735369949583 
13.577777777777778 0.008613321852401854 
13.599999999999998 0.008189390622268937 
13.622222222222222 0.007910317462194467 
13.644444444444446 0.00888533648085679 
13.666666666666668 0.009030555728153334 
13.688888888888888 0.006433426584244159 
13.711111111111109 0.007987000537295372 
13.733333333333333 0.006540264589505856 
13.755555555555556 0.01029670429980785 
13.777777777777779 0.00939384891907779 
13.799999999999999 0.007700090244245642 
13.822222222222223 0.008423885582069614 
13.844444444444445 0.008608326921442517 
13.866666666666667 0.009721539455376498 
13.88888888888889 0.009417226048400772 
13.91111111111111 0.00803931643029326 
13.933333333333334 0.007432623363504545 
13.955555555555556 0.009609479710417396 
13.977777777777778 0.008793632464737355 
14.0 0.00908978240595195 
14.022222222222222 0.00929433310853191 
14.044444444444446 0.00886795971888789 
14.066666666666666 0.006861703140274528 
14.088888888888889 0.008512998855354007 
14.11111111111111 0.007691661999555395 
14.133333333333333 0.009595527350121417 
14.155555555555557 0.008416382449840764 
14.177777777777777 0.009453608045742084 
14.2 0.0075825275481163235 
14.222222222222223 0.009180339326838264 
14.244444444444444 0.007356063985679931 
14.266666666666667 0.007060894539697978 
14.288888888888888 0.0089097050000062 
14.31111111111111 0.009378755127517464 
14.333333333333334 0.008737942622835832 
14.355555555555558 0.008883671703511651 
14.377777777777778 0.010112686778368631 
14.399999999999999 0.008780537252931323 
14.42222222222222 0.009901918116942333 
14.444444444444445 0.008454237332639069 
14.466666666666669 0.00940499679834951 
14.488888888888889 0.009147952169687376 
14.51111111111111 0.007013390896184591 
14.533333333333333 0.009257874382301266 
14.555555555555557 0.009547711163452837 
14.57777777777778 0.010331259900653988 
14.6 0.008161213382078564 
14.62222222222222 0.00979862935826992 
14.644444444444444 0.00935773084647115 
14.666666666666668 0.007078249887940499 
14.68888888888889 0.007332880554746023 
14.71111111111111 0.007570727613487829 
14.733333333333334 0.009458036657868787 
14.755555555555555 0.009871451197848963 
14.777777777777779 0.007619611519109808 
14.8 0.00884029699253078 
14.822222222222221 0.010444643793800952 
14.844444444444445 0.007030311291207669 
14.866666666666667 0.009088899259317273 
14.88888888888889 0.008926209513971295 
14.911111111111111 0.009362509082685749 
14.933333333333332 0.010657807602253598 
14.955555555555556 0.008967526564745252 
14.977777777777778 0.009357543884190354 
15.0 0.009290970582600576 
15.022222222222222 0.009973321520883862 
15.044444444444444 0.009739508748660477 
15.066666666666666 0.011176012144397354 
15.088888888888889 0.010264411259123099 
15.11111111111111 0.010607173691118106 
15.133333333333333 0.010033925903338736 
15.155555555555555 0.010492455709116826 
15.177777777777779 0.010457372065330355 
15.2 0.01222446349493485 
15.222222222222221 0.0074409474581522365 
15.244444444444445 0.010700840553219005 
15.266666666666666 0.009976798019507937 
15.28888888888889 0.008051753022390504 
15.31111111111111 0.009834530279135473 
15.333333333333332 0.009377781826523593 
15.355555555555556 0.010062550863518984 
15.37777777777778 0.008998729915038264 
15.4 0.010968050601549116 
15.42222222222222 0.008842777435543452 
15.444444444444445 0.008601694496293317 
15.466666666666667 0.010535524514310217 
15.48888888888889 0.007953094580858576 
15.511111111111111 0.01079888218905858 
15.533333333333331 0.00905699593732318 
15.555555555555555 0.008167346989907141 
15.577777777777778 0.010253648392840724 
15.600000000000001 0.011565362439375506 
15.622222222222222 0.01022996191210408 
15.644444444444446 0.010284021142263098 
15.666666666666666 0.008899648755326017 
15.68888888888889 0.010011387719783039 
15.711111111111112 0.009399483939088762 
15.733333333333333 0.007811542997907674 
15.755555555555556 0.00978107604604642 
15.777777777777777 0.009457624349736557 
15.8 0.009173273518512978 
15.822222222222223 0.00929205417569779 
15.844444444444443 0.010723634418836912 
15.866666666666667 0.010282713921081248 
15.88888888888889 0.009528946955333907 
15.911111111111111 0.010750944064797957 
15.933333333333334 0.00864441236195809 
15.955555555555556 0.009201885297224209 
15.977777777777778 0.009445572499434464 
16.0 0.00830446069267212 
16.022222222222222 0.008246362684030242 
16.044444444444444 0.008642973023103078 
16.066666666666666 0.008788720309500899 
16.08888888888889 0.007407301577993449 
16.11111111111111 0.007043676998097538 
16.133333333333333 0.0075245391934490235 
16.155555555555555 0.00862997427531544 
16.177777777777777 0.007554463184478245 
16.200000000000003 0.007735676449727882 
16.22222222222222 0.009131408462094426 
16.244444444444444 0.007282919863148975 
16.266666666666666 0.00751399775756702 
16.288888888888888 0.008128326701585411 
16.31111111111111 0.007650217909633487 
16.333333333333332 0.0069286029908450595 
16.355555555555554 0.008421120247455723 
16.377777777777776 0.009342219856899201 
16.400000000000002 0.007050999292645433 
16.422222222222224 0.008639431303879286 
16.444444444444443 0.006024262655618128 
16.46666666666667 0.006428585613358619 
16.488888888888887 0.006733607186566286 
16.511111111111113 0.007930241768246143 
16.53333333333333 0.006683256703501733 
16.555555555555554 0.007296118649091724 
16.57777777777778 0.006589465986196248 
16.599999999999998 0.007745250231087915 
16.622222222222224 0.0066673314555418615 
16.644444444444446 0.00756501371317433 
16.666666666666668 0.008599689219214576 
16.68888888888889 0.007071257922655322 
16.711111111111112 0.006324253910092603 
16.733333333333334 0.006732282399038615 
16.755555555555553 0.007448127836470193 
16.77777777777778 0.010850242985496068 
16.8 0.007532674661977359 
16.822222222222223 0.006846076384106116 
16.844444444444445 0.006832612812380929 
16.866666666666667 0.005837236969119642 
16.88888888888889 0.0077946049978019115 
16.91111111111111 0.0063470433617777485 
16.933333333333334 0.008576111831005045 
16.955555555555556 0.007808183858846667 
16.977777777777778 0.00744269737365792 
17.0 0.009461263864926357 
17.022222222222222 0.007283646930546121 
17.044444444444444 0.006811144254799828 
17.066666666666666 0.006273064220957386 
17.08888888888889 0.004513544751900125 
17.111111111111114 0.005476712940986355 
17.133333333333333 0.00844028048514697 
17.155555555555555 0.007632697976723989 
17.177777777777777 0.007154508218058864 
17.2 0.005936730565843348 
17.22222222222222 0.005774970223707056 
17.244444444444444 0.006416406043456847 
17.266666666666666 0.0061166928915716585 
17.288888888888888 0.006001118577423985 
17.31111111111111 0.006698305957209363 
17.333333333333336 0.006711658219638675 
17.355555555555554 0.00879934554369416 
17.377777777777776 0.008432304255499512 
17.4 0.005800373620425583 
17.422222222222224 0.00701010130567139 
17.444444444444443 0.00730103630918679 
17.466666666666665 0.007741702433963009 
17.48888888888889 0.0073200643212318105 
17.51111111111111 0.00826418192263508 
17.533333333333335 0.007153413034026984 
17.555555555555557 0.005684811899465135 
17.577777777777776 0.006820069324003938 
17.6 0.006972555152544471 
17.62222222222222 0.005853364801448815 
17.644444444444446 0.006846387847133748 
17.666666666666664 0.006959198883311874 
17.68888888888889 0.005895364317331219 
17.711111111111112 0.006812936874535384 
17.733333333333334 0.006220800516988396 
17.755555555555556 0.00789332088049882 
17.77777777777778 0.004671489944589679 
17.8 0.008109958418613733 
17.822222222222223 0.00757221079850858 
17.844444444444445 0.0053670043585491815 
17.866666666666667 0.007631044912973072 
17.88888888888889 0.007170019053942656 
17.91111111111111 0.007977830027321385 
17.933333333333334 0.007167821792244758 
17.955555555555556 0.008659671427839483 
17.977777777777778 0.008481556208641656 
18.0 0.007024777766331528 
18.022222222222222 0.006680592103928233 
18.044444444444444 0.007891358143093852 
18.066666666666666 0.008083544726198124 
18.08888888888889 0.007948695093814472 
18.11111111111111 0.005988141544550788 
18.133333333333333 0.008733619059087499 
18.155555555555555 0.007189748761453076 
18.177777777777777 0.007734594537257199 
18.2 0.0065800440765665935 
18.22222222222222 0.008372459497169811 
18.244444444444447 0.0064370348537102625 
18.266666666666666 0.007282832429928119 
18.288888888888888 0.006255497402877218 
18.31111111111111 0.008757568366708443 
18.333333333333332 0.007107576472832939 
18.355555555555554 0.008167392187281701 
18.377777777777776 0.008428510658993589 
18.400000000000002 0.007249901844246817 
18.42222222222222 0.006731059136947371 
18.444444444444446 0.00746713123617021 
18.46666666666667 0.006190169102778597 
18.488888888888887 0.008155625911939609 
18.511111111111113 0.007598294326511807 
18.53333333333333 0.0074346687436340295 
18.555555555555557 0.006774056689454697 
18.577777777777776 0.009355569345941134 
18.599999999999998 0.008594794235161057 
18.622222222222224 0.00772637273273556 
18.644444444444442 0.007519110401828048 
18.666666666666668 0.007864366918402954 
18.68888888888889 0.00795987535195777 
18.711111111111112 0.007329223374403862 
18.733333333333334 0.006456983115829819 
18.755555555555556 0.007014147665473011 
18.77777777777778 0.006443187337824688 
18.799999999999997 0.006356761378670524 
18.822222222222223 0.006706013274746796 
18.844444444444445 0.007372827993716903 
18.866666666666667 0.006879743280965447 
18.88888888888889 0.006534514056562551 
18.91111111111111 0.005370903154341131 
18.933333333333334 0.00785658803358293 
18.955555555555556 0.005847052889223058 
18.977777777777778 0.004076948265000215 
19.0 0.007384477490268303 
19.022222222222222 0.00506925985739211 
19.044444444444444 0.0072587718531312686 
19.066666666666666 0.006822605403259004 
19.08888888888889 0.005837488251418357 
19.11111111111111 0.006871953761222315 
19.133333333333333 0.007958080154067461 
19.155555555555555 0.007804622819471518 
19.177777777777777 0.008194438370163525 
19.2 0.007089160625789003 
19.22222222222222 0.008516327209853977 
19.244444444444444 0.008372825821432828 
19.266666666666666 0.007324290736627142 
19.288888888888888 0.008081212931839951 
19.31111111111111 0.008408066210951122 
19.333333333333332 0.008173881633498574 
19.355555555555554 0.0073228335321980295 
19.37777777777778 0.0064015867287088805 
19.4 0.00795162657440326 
19.422222222222224 0.007912676306034436 
19.444444444444443 0.007526234399628583 
19.46666666666667 0.008615771001333827 
19.488888888888887 0.009532479672318673 
19.51111111111111 0.006717438845242167 
19.533333333333335 0.007235622297406082 
19.555555555555554 0.007324279776215242 
19.57777777777778 0.007997699491118459 
19.6 0.006442155264054818 
19.622222222222224 0.007603853965376807 
19.644444444444446 0.00727241822313015 
19.666666666666664 0.00839535431961628 
19.68888888888889 0.007627042063886423 
19.71111111111111 0.008505858772292723 
19.733333333333334 0.007269560803376678 
19.755555555555556 0.009197267056648627 
19.77777777777778 0.009491783575700534 
19.8 0.007982132159074149 
19.822222222222223 0.007733626740178498 
19.844444444444445 0.009505080052343816 
19.866666666666667 0.00732153923296343 
19.88888888888889 0.006229263512325402 
19.91111111111111 0.0073163913313295595 
19.933333333333334 0.005997544422720852 
19.955555555555556 0.006627431041461716 
19.977777777777778 0.008145303031260294

==> figures/teaser/miou/ctd.dat <==
0 34.40932035446167
1 38.94598186016083
2 42.4412190914154
3 43.87383460998535
4 44.44973766803741


==> figures/teaser/miou/ctd_2nd.dat <==
4 44.44973766803741
5 44.6181982755661
6 44.54650282859802
7 44.51648890972137
8 44.3576455116272
9 44.043275713920586
10 43.76656413078308
11 43.35483014583587
12 43.15338134765625
13 42.95455813407898
14 42.61317253112793
15 42.37464368343353
16 42.09001958370209
17 41.8202131986618
18 41.53857827186584
19 41.37549102306366
20 41.22543036937713

==> figures/teaser/miou/shot.dat <==
0 34.40932035446167
1 40.655717253685
2 41.15825295448303
3 40.10983109474182
4 39.307940006256096
5 39.38438892364502
6 41.44646823406219
7 42.2823816537857
8 42.50260889530182
9 42.67648458480835
10 42.39290952682495
11 41.95137023925781
12 41.41630530357361
13 40.89428186416626
14 40.46597778797149
15 38.487380743026726
16 36.30815744400024
17 35.69330871105194
18 35.24626493453979
19 34.87386107444763
20 34.4004362821579

==> figures/teaser/miou/tent.dat <==
0 41.49996042251587
1 42.64746308326721
2 43.23060214519501
3 43.37275326251983
4 43.2917982339859
5 43.13598573207855
6 42.94811487197876
7 42.65009462833404
8 42.31452047824859
9 41.86042547225952
10 41.37449562549591
11 40.9759908914566
12 40.57091474533081
13 40.20897448062897
14 39.81497585773468
15 39.26481306552887
16 38.75787258148193
17 38.29924166202545
18 37.79928684234619
19 37.34143674373626

==> figures/teaser/miou/ur.dat <==
0 34.40932035446167
1 36.557215452194214
2 37.49389052391052
3 37.219735980033875
4 35.74550747871399
5 37.369969487190247
6 36.87081038951874
7 36.5036278963089
8 36.821216344833374
9 35.50938665866852
10 34.711501002311707
11 35.10570526123047
12 33.061420917510986
13 32.597780227661133
14 32.73513913154602
15 33.25408101081848
16 31.59671127796173
17 32.289043068885803
18 31.865954399108887
19 31.17539584636688
20 29.40395772457123
